IsoGeometric Suitable Coupling Methods for Partitioned Multiphysics Simulation with Application to Fluid-Structure Interaction

This paper presents spline-based coupling methods for partitioned multiphysics simulations, specifically designed for isogeometric analysis (IGA) based solvers. Traditional vertex-based coupling approaches face significant challenges when applied to IGA solvers, including geometric accuracy issues, interpolation errors, and substantial communication overhead. The methodology draws on the IGA mathematical framework to deliver coupling solutions that preserve high-order continuity and exact geometric representation of splines. We develop two complementary strategies: (1) a spline-vertex coupling method enabling efficient interaction between IGA and conventional solvers, and (2) a fully isogeometric coupling approach maximizing accuracy for IGA-to-IGA communication. Both theoretical analysis and extensive numerical experiments demonstrate that our spline-based methods significantly reduce communication overhead compared to traditional approaches while enhancing geometric accuracy through exact boundary representation and maintaining higher-order solution continuity across coupled interfaces. We quantitatively confirm communication efficiency benefits through systematic measurements of transfer times and data volumes across various mesh refinement levels. Our benchmark studies demonstrate geometric fidelity advantages while highlighting how splines naturally preserve solution derivatives across interfaces without requiring additional computation. This work provides efficient coupling strategies tailored to IGA-based solvers and establishes a practical bridge between IGA and traditional discretization methods, enabling broader adoption of IGA in established simulation workflows.

==> validation_data/ConstantLoad/pointData-IGA-IGA.csv <==
point0-x,point0-y,point0-z,time,error0-y,error0-z,point0-x,point0-y,point0-z,time
-2.39E-24,-1.06E-08,-0.000418748,0.01,0,0,1.6899e-24,-1.06E-08,-0.000418748,0.01
-5.64E-19,-3.03E-07,-0.00212062,0.02,0,0,-5.64E-19,-3.03E-07,-0.00212062,0.02
-5.29E-18,-3.24E-06,-0.00546627,0.03,0,0,-5.29E-18,-3.24E-06,-0.00546627,0.03
-1.05E-18,-1.99E-05,-0.0101149,0.04,0,0,-1.05E-18,-1.99E-05,-0.0101149,0.04
3.10277e-18,-8.94E-05,-0.015742,0.05,0,0,3.09785e-18,-8.94E-05,-0.015742,0.05
1.63657e-18,-0.000299668,-0.02262,0.06,0,0,1.67924e-18,-0.000299668,-0.02262,0.06
1.13045e-17,-0.000755966,-0.0315962,0.07,0,0,1.06015e-17,-0.000755966,-0.0315962,0.07
2.26124e-17,-0.00152711,-0.0435867,0.08,0,0,2.60353e-17,-0.00152711,-0.0435867,0.08
2.2565e-18,-0.0026563,-0.0593004,0.09,0,0,9.96704e-18,-0.0026563,-0.0593004,0.09
-3.10E-17,-0.00422943,-0.0791397,0.1,0,0,-3.30E-17,-0.00422943,-0.0791397,0.1
-2.35E-17,-0.00644574,-0.102963,0.11,0,0,-2.82E-17,-0.00644574,-0.102963,0.11
-3.08E-17,-0.00956191,-0.130148,0.12,0,0,-7.02E-18,-0.00956191,-0.130148,0.12
-6.57E-17,-0.0137741,-0.160214,0.13,0,0,-2.73E-17,-0.0137741,-0.160214,0.13
-3.97E-17,-0.0193116,-0.193196,0.14,0,0,-4.73E-17,-0.0193116,-0.193196,0.14
-2.87E-17,-0.0266221,-0.229285,0.15,0,0,-4.52E-17,-0.0266221,-0.229285,0.15
-2.55E-17,-0.036399,-0.268438,0.16,0,0,-5.71E-17,-0.036399,-0.268438,0.16
3.44116e-17,-0.0494616,-0.310309,0.17,0,0,-1.91E-17,-0.0494616,-0.310309,0.17
-3.13E-17,-0.0664912,-0.354026,0.18,0,0,-3.37E-17,-0.0664912,-0.354026,0.18
-8.38E-17,-0.0876124,-0.398011,0.19,0,0,-1.29E-16,-0.0876124,-0.398011,0.19
1.64795e-17,-0.112176,-0.440565,0.2,0,0,-6.52E-17,-0.112176,-0.440565,0.2
-4.74E-17,-0.139199,-0.480776,0.21,0,0,1.25234e-18,-0.139199,-0.480776,0.21
-1.01E-16,-0.167975,-0.518701,0.22,0,0,-3.82E-17,-0.167975,-0.518701,0.22
-8.03E-18,-0.198213,-0.554848,0.23,0,0,-4.28E-17,-0.198213,-0.554848,0.23
-5.17E-17,-0.229932,-0.589728,0.24,0,0,-2.16E-17,-0.229932,-0.589728,0.24
2.1853e-17,-0.263234,-0.623676,0.25,0,0,-7.21E-18,-0.263234,-0.623676,0.25
5.50538e-17,-0.297938,-0.656695,0.26,0,0,1.46084e-17,-0.297938,-0.656695,0.26
-9.64E-17,-0.333564,-0.6884,0.27,0,0,5.91727e-18,-0.333564,-0.6884,0.27
1.08259e-17,-0.3698,-0.718227,0.28,0,0,-3.19E-17,-0.3698,-0.718227,0.28
3.84163e-17,-0.406814,-0.745682,0.29,0,0,3.65325e-17,-0.406814,-0.745682,0.29
-2.35E-17,-0.445013,-0.770403,0.3,0,0,7.7329e-17,-0.445013,-0.770403,0.3
2.01746e-17,-0.484789,-0.792112,0.31,0,0,-3.07E-17,-0.484789,-0.792112,0.31
-8.01E-17,-0.526499,-0.810683,0.32,0,0,2.5411e-19,-0.526499,-0.810683,0.32
2.86331e-17,-0.570303,-0.826221,0.33,0,0,7.14337e-17,-0.570303,-0.826221,0.33
3.30224e-17,-0.61596,-0.838897,0.34,0,0,2.80266e-17,-0.61596,-0.838897,0.34
-7.77E-17,-0.663073,-0.848737,0.35,0,0,5.4576e-17,-0.663073,-0.848737,0.35
4.66342e-17,-0.711474,-0.855454,0.36,0,0,6.06476e-18,-0.711474,-0.855454,0.36
-5.26E-17,-0.76101,-0.858411,0.37,0,0,-2.65E-17,-0.76101,-0.858411,0.37
3.60158e-18,-0.810863,-0.856886,0.38,0,0,6.52724e-18,-0.810863,-0.856886,0.38
6.08314e-17,-0.859327,-0.850669,0.39,0,0,-1.09E-17,-0.859327,-0.850669,0.39
-1.17E-16,-0.904324,-0.840558,0.4,0,0,-2.33E-17,-0.904324,-0.840558,0.4
3.38169e-17,-0.944283,-0.828202,0.41,0,0,-8.10E-17,-0.944283,-0.828202,0.41
3.03102e-17,-0.978789,-0.815244,0.42,0,0,-3.35E-17,-0.978789,-0.815244,0.42
-9.04E-17,-1.00853,-0.802477,0.43,0,0,-1.03E-16,-1.00853,-0.802477,0.43
1.39625e-17,-1.03461,-0.789862,0.44,0,0,-1.81E-16,-1.03461,-0.789862,0.44
-4.47E-17,-1.05786,-0.777316,0.45,0,0,-1.81E-17,-1.05786,-0.777316,0.45
-1.49E-17,-1.0784,-0.765249,0.46,0,0,-1.23E-16,-1.0784,-0.765249,0.46
7.18962e-18,-1.09577,-0.754503,0.47,0,0,-9.65E-17,-1.09577,-0.754503,0.47
-9.36E-17,-1.10914,-0.746061,0.48,0,0,-8.95E-18,-1.10914,-0.746061,0.48
-5.08E-17,-1.11768,-0.740785,0.49,0,0,-1.74E-16,-1.11768,-0.740785,0.49
-3.92E-18,-1.12101,-0.739149,0.5,0,0,-2.88E-17,-1.12101,-0.739149,0.5
-3.83E-17,-1.11931,-0.741176,0.51,0,0,-7.85E-17,-1.11931,-0.741176,0.51
-4.26E-17,-1.113,-0.746632,0.52,0,0,-1.39E-16,-1.113,-0.746632,0.52
-5.24E-17,-1.10246,-0.754967,0.53,0,0,-1.76E-17,-1.10246,-0.754967,0.53
-6.54E-17,-1.08806,-0.765288,0.54,0,0,-1.39E-16,-1.08806,-0.765288,0.54
5.87163e-17,-1.07033,-0.776672,0.55,0,0,-1.28E-16,-1.07033,-0.776672,0.55
-9.61E-17,-1.04981,-0.788475,0.56,0,0,-7.43E-17,-1.04981,-0.788475,0.56
-1.39E-16,-1.02656,-0.80046,0.57,0,0,-1.04E-16,-1.02656,-0.80046,0.57
5.13082e-17,-0.999828,-0.81272,0.58,0,0,3.05609e-18,-0.999828,-0.81272,0.58
-8.20E-17,-0.968451,-0.825265,0.59,0,0,5.13031e-17,-0.968451,-0.825265,0.59
-5.56E-17,-0.931778,-0.837363,0.6,0,0,-1.43E-16,-0.931778,-0.837363,0.6
6.31548e-18,-0.890237,-0.84749,0.61,0,0,-2.88E-17,-0.890237,-0.84749,0.61
-1.15E-16,-0.845133,-0.854221,0.62,0,0,5.26096e-17,-0.845133,-0.854221,0.62
1.64934e-17,-0.798135,-0.857014,0.63,0,0,-6.12E-18,-0.798135,-0.857014,0.63
2.28902e-17,-0.750801,-0.856206,0.64,0,0,1.11893e-16,-0.750801,-0.856206,0.64
-1.80E-16,-0.704115,-0.852348,0.65,0,0,-1.19E-16,-0.704115,-0.852348,0.65
2.27581e-17,-0.658268,-0.845621,0.66,0,0,-9.05E-17,-0.658268,-0.845621,0.66
2.52035e-17,-0.613096,-0.835862,0.67,0,0,7.33429e-17,-0.613096,-0.835862,0.67
-5.86E-17,-0.568604,-0.822897,0.68,0,0,-7.99E-17,-0.568604,-0.822897,0.68
6.07119e-17,-0.524877,-0.806598,0.69,0,0,9.63627e-17,-0.524877,-0.806598,0.69
-1.36E-16,-0.481848,-0.786743,0.7,0,0,1.09039e-16,-0.481848,-0.786743,0.7
-3.93E-17,-0.439518,-0.763284,0.71,0,0,1.52839e-17,-0.439518,-0.763284,0.71
6.58111e-17,-0.398112,-0.736659,0.72,0,0,1.77018e-16,-0.398112,-0.736659,0.72
-9.10E-17,-0.357808,-0.707519,0.73,0,0,-6.08E-17,-0.357808,-0.707519,0.73
1.01747e-16,-0.318762,-0.676399,0.74,0,0,-2.88E-17,-0.318762,-0.676399,0.74
-5.28E-17,-0.281386,-0.643851,0.75,0,0,2.9186e-17,-0.281386,-0.643851,0.75
-9.55E-17,-0.246066,-0.610494,0.76,0,0,-1.98E-16,-0.246066,-0.610494,0.76
1.87772e-16,-0.212684,-0.576442,0.77,0,0,-4.84E-18,-0.212684,-0.576442,0.77
-1.08E-16,-0.180887,-0.540986,0.78,0,0,-7.56E-17,-0.180887,-0.540986,0.78
1.3673e-16,-0.150788,-0.503232,0.79,0,0,-3.39E-17,-0.150788,-0.503232,0.79
7.62991e-17,-0.12306,-0.462934,0.8,0,0,1.15782e-16,-0.12306,-0.462934,0.8
-1.56E-16,-0.0984245,-0.420705,0.81,0,0,-2.49E-17,-0.0984245,-0.420705,0.81
1.44018e-16,-0.0774268,-0.377758,0.82,0,0,-6.21E-18,-0.0774268,-0.377758,0.82
-1.69E-17,-0.0602801,-0.33555,0.83,0,0,1.35729e-17,-0.0602801,-0.33555,0.83
1.12998e-16,-0.0465164,-0.295184,0.84,0,0,-5.08E-17,-0.0465164,-0.295184,0.84
-3.30E-17,-0.035173,-0.256984,0.85,0,0,-1.44E-16,-0.035173,-0.256984,0.85
-1.07E-16,-0.0255378,-0.220947,0.86,0,0,-2.30E-18,-0.0255378,-0.220947,0.86
3.02141e-17,-0.0175075,-0.18728,0.87,0,0,6.02833e-17,-0.0175075,-0.18728,0.87
6.66194e-17,-0.0111734,-0.156289,0.88,0,0,-1.11E-17,-0.0111734,-0.156289,0.88
5.08093e-17,-0.00648243,-0.128187,0.89,0,0,1.35609e-16,-0.00648243,-0.128187,0.89
-1.86E-16,-0.00333591,-0.103214,0.9,0,0,4.66885e-17,-0.00333591,-0.103214,0.9
-2.45E-17,-0.00163025,-0.0815682,0.91,0,0,8.60378e-17,-0.00163025,-0.0815682,0.91
-3.15E-17,-0.00113188,-0.0630012,0.92,0,0,2.33019e-16,-0.00113188,-0.0630012,0.92
-3.84E-18,-0.00134385,-0.0469034,0.93,0,0,-9.84E-17,-0.00134385,-0.0469034,0.93
-7.48E-17,-0.00166275,-0.0329731,0.94,0,0,-7.15E-17,-0.00166275,-0.0329731,0.94
-2.61E-16,-0.00171098,-0.0212943,0.95,0,0,5.48741e-17,-0.00171098,-0.0212943,0.95
-7.49E-17,-0.00140426,-0.0117491,0.96,0,0,-7.53E-17,-0.00140426,-0.0117491,0.96
5.021e-18,-0.000769281,-0.00394245,0.97,0,0,1.43433e-16,-0.000769281,-0.00394245,0.97
-3.61E-17,0.000123111,0.00237121,0.98,0,0,3.32571e-17,0.000123111,0.00237121,0.98
-6.88E-17,0.000973451,0.00718671,0.99,0,0,-2.97E-17,0.000973451,0.00718671,0.99
-9.41E-17,0.00134603,0.0103674,1,0,0,2.74898e-16,0.00134603,0.0103674,1
-4.50E-17,0.00105669,0.0115856,1.01,0,0,3.35942e-17,0.00105669,0.0115856,1.01
-2.90E-17,0.000279005,0.0104278,1.02,0,0,-1.13E-17,0.000279005,0.0104278,1.02
-8.60E-17,-0.000697242,0.00688232,1.03,0,0,-2.39E-19,-0.000697242,0.00688232,1.03
-1.28E-16,-0.00168408,0.00142066,1.04,0,0,-1.88E-16,-0.00168408,0.00142066,1.04
-4.48E-17,-0.00249341,-0.005742,1.05,0,0,1.51187e-17,-0.00249341,-0.005742,1.05
1.66061e-17,-0.00287785,-0.0151302,1.06,0,0,-1.35E-16,-0.00287785,-0.0151302,1.06
2.63385e-18,-0.00273575,-0.0275114,1.07,0,0,-1.40E-16,-0.00273575,-0.0275114,1.07
1.46894e-16,-0.0023471,-0.0433801,1.08,0,0,1.33324e-16,-0.0023471,-0.0433801,1.08
8.64295e-17,-0.00232282,-0.0629938,1.09,0,0,-3.36E-17,-0.00232282,-0.0629938,1.09
8.94551e-17,-0.0031899,-0.0863305,1.1,0,0,8.48896e-18,-0.0031899,-0.0863305,1.1
8.83693e-17,-0.00526941,-0.112955,1.11,0,0,7.53842e-17,-0.00526941,-0.112955,1.11
-4.11E-17,-0.00888168,-0.142328,1.12,0,0,-1.30E-16,-0.00888168,-0.142328,1.12
5.51182e-17,-0.0143536,-0.174319,1.13,0,0,-7.31E-18,-0.0143536,-0.174319,1.13
4.62537e-17,-0.0218603,-0.209134,1.14,0,0,-6.08E-17,-0.0218603,-0.209134,1.14
-2.43E-17,-0.031457,-0.246722,1.15,0,0,-3.01E-16,-0.031457,-0.246722,1.15
5.4324e-17,-0.0433708,-0.286522,1.16,0,0,2.62834e-18,-0.0433708,-0.286522,1.16
2.15405e-16,-0.0579975,-0.327686,1.17,0,0,1.22432e-16,-0.0579975,-0.327686,1.17
2.05969e-16,-0.0755348,-0.3692,1.18,0,0,-6.99E-17,-0.0755348,-0.3692,1.18
1.2904e-16,-0.0958013,-0.410098,1.19,0,0,3.31698e-17,-0.0958013,-0.410098,1.19
8.99549e-19,-0.118544,-0.449829,1.2,0,0,1.7847e-17,-0.118544,-0.449829,1.2
-9.56E-17,-0.143722,-0.488206,1.21,0,0,7.67776e-17,-0.143722,-0.488206,1.21
5.78913e-17,-0.171135,-0.52513,1.22,0,0,1.46799e-16,-0.171135,-0.52513,1.22
5.02104e-17,-0.200167,-0.560574,1.23,0,0,-1.79E-16,-0.200167,-0.560574,1.23
-1.59E-16,-0.230306,-0.594714,1.24,0,0,-9.88E-17,-0.230306,-0.594714,1.24
5.3131e-17,-0.261656,-0.627844,1.25,0,0,1.43699e-18,-0.261656,-0.627844,1.25
2.05372e-17,-0.294703,-0.660158,1.26,0,0,-2.18E-18,-0.294703,-0.660158,1.26
1.92819e-17,-0.329873,-0.691624,1.27,0,0,1.06076e-16,-0.329873,-0.691624,1.27
1.44926e-16,-0.367475,-0.721826,1.28,0,0,1.3583e-17,-0.367475,-0.721826,1.28
-2.52E-16,-0.40754,-0.749887,1.29,0,0,1.18407e-16,-0.40754,-0.749887,1.29
-4.45E-17,-0.449637,-0.77483,1.3,0,0,1.55957e-16,-0.449637,-0.77483,1.3
-7.45E-17,-0.49328,-0.796182,1.31,0,0,-1.53E-17,-0.49328,-0.796182,1.31
-1.70E-16,-0.538362,-0.814103,1.32,0,0,-1.17E-16,-0.538362,-0.814103,1.32
-3.20E-17,-0.585029,-0.828804,1.33,0,0,-5.86E-18,-0.585029,-0.828804,1.33
-1.64E-16,-0.633374,-0.840211,1.34,0,0,-6.08E-17,-0.633374,-0.840211,1.34
6.35038e-17,-0.683259,-0.848141,1.35,0,0,-1.67E-16,-0.683259,-0.848141,1.35
-3.62E-17,-0.73409,-0.852441,1.36,0,0,-3.42E-17,-0.73409,-0.852441,1.36
-1.88E-16,-0.784626,-0.852898,1.37,0,0,-1.65E-16,-0.784626,-0.852898,1.37
-8.94E-17,-0.833248,-0.849428,1.38,0,0,1.07696e-17,-0.833248,-0.849428,1.38
-1.77E-16,-0.878649,-0.842557,1.39,0,0,7.73358e-17,-0.878649,-0.842557,1.39
-1.07E-16,-0.920146,-0.833287,1.4,0,0,-2.81E-16,-0.920146,-0.833287,1.4
5.12963e-18,-0.957378,-0.822569,1.41,0,0,5.59855e-17,-0.957378,-0.822569,1.41
-1.81E-16,-0.990123,-0.811187,1.42,0,0,7.94178e-18,-0.990123,-0.811187,1.42
-1.45E-16,-1.01849,-0.799877,1.43,0,0,-1.57E-16,-1.01849,-0.799877,1.43
-8.32E-18,-1.04302,-0.789242,1.44,0,0,5.94956e-18,-1.04302,-0.789242,1.44
-1.16E-16,-1.06447,-0.779443,1.45,0,0,-2.37E-16,-1.06447,-0.779443,1.45
-6.97E-17,-1.08324,-0.77028,1.46,0,0,-6.85E-17,-1.08324,-0.77028,1.46
6.98836e-17,-1.09898,-0.761808,1.47,0,0,-1.28E-16,-1.09898,-0.761808,1.47
-5.60E-17,-1.11077,-0.754799,1.48,0,0,-2.77E-16,-1.11077,-0.754799,1.48
-6.88E-17,-1.11778,-0.750443,1.49,0,0,1.02051e-17,-1.11778,-0.750443,1.49
4.25753e-17,-1.11972,-0.749505,1.5,0,0,4.76913e-17,-1.11972,-0.749505,1.5
7.32175e-17,-1.11676,-0.751912,1.51,0,0,8.85319e-17,-1.11676,-0.751912,1.51
4.89788e-17,-1.10944,-0.756894,1.52,0,0,7.59822e-17,-1.10944,-0.756894,1.52
-2.38E-17,-1.09852,-0.76342,1.53,0,0,-1.30E-16,-1.09852,-0.76342,1.53
-1.27E-16,-1.0846,-0.770872,1.54,0,0,1.43182e-17,-1.0846,-0.770872,1.54
-7.94E-17,-1.06767,-0.779287,1.55,0,0,2.22993e-16,-1.06767,-0.779287,1.55
2.38213e-16,-1.04738,-0.788874,1.56,0,0,-2.18E-17,-1.04738,-0.788874,1.56
-3.94E-17,-1.02339,-0.799533,1.57,0,0,-3.36E-17,-1.02339,-0.799533,1.57
1.8138e-16,-0.995374,-0.810895,1.58,0,0,9.82101e-17,-0.995374,-0.810895,1.58
1.08115e-16,-0.962941,-0.822341,1.59,0,0,-6.67E-17,-0.962941,-0.822341,1.59
-1.83E-16,-0.925887,-0.832937,1.6,0,0,1.67282e-16,-0.925887,-0.832937,1.6
3.07044e-16,-0.884335,-0.841822,1.61,0,0,1.5396e-16,-0.884335,-0.841822,1.61
-1.45E-16,-0.83882,-0.848405,1.62,0,0,1.90616e-17,-0.83882,-0.848405,1.62
3.86095e-17,-0.790539,-0.852088,1.63,0,0,4.11117e-16,-0.790539,-0.852088,1.63
1.69324e-16,-0.741219,-0.85232,1.64,0,0,1.32472e-16,-0.741219,-0.85232,1.64
-1.12E-16,-0.692283,-0.848927,1.65,0,0,9.29568e-17,-0.692283,-0.848927,1.65
1.42091e-16,-0.64422,-0.842108,1.66,0,0,2.06859e-16,-0.64422,-0.842108,1.66
-1.43E-16,-0.596821,-0.831913,1.67,0,0,-3.24E-17,-0.596821,-0.831913,1.67
-1.56E-16,-0.549806,-0.818003,1.68,0,0,6.99514e-17,-0.549806,-0.818003,1.68
3.29843e-17,-0.503215,-0.79998,1.69,0,0,-1.11E-16,-0.503215,-0.79998,1.69
-2.92E-17,-0.457561,-0.777907,1.7,0,0,-2.34E-17,-0.457561,-0.777907,1.7
1.06425e-16,-0.413791,-0.752455,1.71,0,0,1.60943e-16,-0.413791,-0.752455,1.71
9.21479e-17,-0.372795,-0.724452,1.72,0,0,5.20409e-17,-0.372795,-0.724452,1.72
-6.39E-17,-0.334747,-0.694633,1.73,0,0,8.95873e-17,-0.334747,-0.694633,1.73
3.14385e-17,-0.299127,-0.663712,1.74,0,0,-6.20E-19,-0.299127,-0.663712,1.74
-5.17E-17,-0.265313,-0.632125,1.75,0,0,-4.15E-17,-0.265313,-0.632125,1.75
-2.21E-16,-0.232947,-0.599653,1.76,0,0,-4.63E-17,-0.232947,-0.599653,1.76
-1.45E-16,-0.201953,-0.565739,1.77,0,0,-3.47E-16,-0.201953,-0.565739,1.77
-1.08E-16,-0.172528,-0.530137,1.78,0,0,-3.27E-16,-0.172528,-0.530137,1.78
-3.90E-17,-0.145164,-0.492901,1.79,0,0,-1.95E-16,-0.145164,-0.492901,1.79
2.45755e-16,-0.1203,-0.454097,1.8,0,0,-1.08E-16,-0.1203,-0.454097,1.8
8.49337e-17,-0.0980419,-0.413843,1.81,0,0,-1.68E-16,-0.0980419,-0.413843,1.81
4.78404e-17,-0.0782986,-0.372623,1.82,0,0,-3.60E-16,-0.0782986,-0.372623,1.82
4.17172e-17,-0.0609499,-0.331374,1.83,0,0,-3.76E-17,-0.0609499,-0.331374,1.83
-1.39E-16,-0.0459073,-0.291021,1.84,0,0,-6.16E-17,-0.0459073,-0.291021,1.84
5.5379e-18,-0.0331379,-0.252207,1.85,0,0,-1.02E-16,-0.0331379,-0.252207,1.85
-1.61E-16,-0.0226458,-0.215418,1.86,0,0,-1.74E-16,-0.0226458,-0.215418,1.86
-1.46E-16,-0.0143857,-0.180962,1.87,0,0,-3.95E-16,-0.0143857,-0.180962,1.87
-5.14E-17,-0.00834525,-0.148952,1.88,0,0,-4.16E-17,-0.00834525,-0.148952,1.88
1.84277e-16,-0.00458817,-0.119529,1.89,0,0,8.40265e-17,-0.00458817,-0.119529,1.89
1.83225e-16,-0.00289995,-0.0929823,1.9,0,0,-1.21E-16,-0.00289995,-0.0929823,1.9
8.76882e-17,-0.00265456,-0.069559,1.91,0,0,1.39218e-17,-0.00265456,-0.069559,1.91
1.2408e-16,-0.00307945,-0.0492975,1.92,0,0,1.16941e-16,-0.00307945,-0.0492975,1.92
-2.47E-16,-0.00351756,-0.0321521,1.93,0,0,1.45286e-16,-0.00351756,-0.0321521,1.93
8.74985e-18,-0.00350263,-0.0181179,1.94,0,0,2.69526e-16,-0.00350263,-0.0181179,1.94
-5.27E-17,-0.00278945,-0.00703725,1.95,0,0,1.37373e-16,-0.00278945,-0.00703725,1.95
-3.91E-16,-0.00147483,0.0014645,1.96,0,0,1.39622e-16,-0.00147483,0.0014645,1.96
1.36366e-16,5.73094e-05,0.00769233,1.97,0,0,1.7393e-16,5.73094e-05,0.00769233,1.97
-1.31E-16,0.00126323,0.01179,1.98,0,0,2.06178e-16,0.00126323,0.01179,1.98
-1.65E-17,0.00171026,0.0138789,1.99,0,0,1.70723e-16,0.00171026,0.0138789,1.99
5.00922e-16,0.00134702,0.0139995,2,0,0,2.05419e-16,0.00134702,0.0139995,2
,,,,,,2.38447e-16,0.000371985,0.0120283,2.01
,,,,,,1.67213e-16,-0.000894854,0.00782355,2.02

==> validation_data/ConstantLoad/pointData-IGA-vertex.csv <==
point0-x,point0-y,point0-z,time,error0-y,error0-z,point0-x,point0-y,point0-z,time
-1.44E-24,-1.06E-08,-0.000418748,0.01,0,0,1.6899e-24,-1.06E-08,-0.000418748,0.01
2.42412e-17,-3.03E-07,-0.00212062,0.02,0,0,-5.64E-19,-3.03E-07,-0.00212062,0.02
2.46401e-17,-3.24E-06,-0.00546627,0.03,0,0,-5.29E-18,-3.24E-06,-0.00546627,0.03
9.7885e-18,-1.99E-05,-0.0101149,0.04,0,0,-1.05E-18,-1.99E-05,-0.0101149,0.04
6.38761e-18,-8.94E-05,-0.015742,0.05,0,0,3.09785e-18,-8.94E-05,-0.015742,0.05
-8.83E-18,-0.000299668,-0.02262,0.06,0,0,1.67924e-18,-0.000299668,-0.02262,0.06
2.22088e-17,-0.000755966,-0.0315962,0.07,0,0,1.06015e-17,-0.000755966,-0.0315962,0.07
4.25507e-17,-0.00152711,-0.0435867,0.08,0,0,2.60353e-17,-0.00152711,-0.0435867,0.08
1.13655e-17,-0.0026563,-0.0593004,0.09,0,0,9.96704e-18,-0.0026563,-0.0593004,0.09
-8.00E-18,-0.00422943,-0.0791397,0.1,0,0,-3.30E-17,-0.00422943,-0.0791397,0.1
2.31088e-17,-0.00644574,-0.102963,0.11,0,0,-2.82E-17,-0.00644574,-0.102963,0.11
2.09018e-17,-0.00956191,-0.130148,0.12,0,0,-7.02E-18,-0.00956191,-0.130148,0.12
1.61117e-17,-0.0137741,-0.160214,0.13,0,0,-2.73E-17,-0.0137741,-0.160214,0.13
2.89334e-17,-0.0193116,-0.193196,0.14,0,0,-4.73E-17,-0.0193116,-0.193196,0.14
-4.33E-18,-0.0266221,-0.229285,0.15,0,0,-4.52E-17,-0.0266221,-0.229285,0.15
2.03982e-17,-0.036399,-0.268438,0.16,0,0,-5.71E-17,-0.036399,-0.268438,0.16
3.75456e-17,-0.0494616,-0.310309,0.17,0,0,-1.91E-17,-0.0494616,-0.310309,0.17
1.67094e-17,-0.0664912,-0.354026,0.18,0,0,-3.37E-17,-0.0664912,-0.354026,0.18
6.97447e-18,-0.0876124,-0.398011,0.19,0,0,-1.29E-16,-0.0876124,-0.398011,0.19
1.67358e-18,-0.112176,-0.440565,0.2,0,0,-6.52E-17,-0.112176,-0.440565,0.2
2.74684e-17,-0.139199,-0.480776,0.21,0,0,1.25234e-18,-0.139199,-0.480776,0.21
3.85705e-17,-0.167975,-0.518701,0.22,0,0,-3.82E-17,-0.167975,-0.518701,0.22
-9.88E-18,-0.198213,-0.554848,0.23,0,0,-4.28E-17,-0.198213,-0.554848,0.23
3.62544e-17,-0.229932,-0.589728,0.24,0,0,-2.16E-17,-0.229932,-0.589728,0.24
4.4785e-17,-0.263234,-0.623676,0.25,0,0,-7.21E-18,-0.263234,-0.623676,0.25
-2.61E-17,-0.297938,-0.656695,0.26,0,0,1.46084e-17,-0.297938,-0.656695,0.26
9.11897e-17,-0.333564,-0.6884,0.27,0,0,5.91727e-18,-0.333564,-0.6884,0.27
4.62709e-17,-0.3698,-0.718227,0.28,0,0,-3.19E-17,-0.3698,-0.718227,0.28
2.34255e-17,-0.406814,-0.745682,0.29,0,0,3.65325e-17,-0.406814,-0.745682,0.29
9.86946e-17,-0.445013,-0.770403,0.3,0,0,7.7329e-17,-0.445013,-0.770403,0.3
-5.12E-17,-0.484789,-0.792112,0.31,0,0,-3.07E-17,-0.484789,-0.792112,0.31
3.64055e-17,-0.526499,-0.810683,0.32,0,0,2.5411e-19,-0.526499,-0.810683,0.32
9.46661e-17,-0.570303,-0.826221,0.33,0,0,7.14337e-17,-0.570303,-0.826221,0.33
-2.09E-17,-0.61596,-0.838897,0.34,0,0,2.80266e-17,-0.61596,-0.838897,0.34
6.78473e-17,-0.663073,-0.848737,0.35,0,0,5.4576e-17,-0.663073,-0.848737,0.35
3.97225e-17,-0.711474,-0.855454,0.36,0,0,6.06476e-18,-0.711474,-0.855454,0.36
6.32598e-17,-0.76101,-0.858411,0.37,0,0,-2.65E-17,-0.76101,-0.858411,0.37
1.22681e-16,-0.810863,-0.856886,0.38,0,0,6.52724e-18,-0.810863,-0.856886,0.38
-4.94E-17,-0.859327,-0.850669,0.39,0,0,-1.09E-17,-0.859327,-0.850669,0.39
-5.54E-17,-0.904324,-0.840558,0.4,0,0,-2.33E-17,-0.904324,-0.840558,0.4
8.54148e-18,-0.944283,-0.828202,0.41,0,0,-8.10E-17,-0.944283,-0.828202,0.41
2.87957e-17,-0.978789,-0.815244,0.42,0,0,-3.35E-17,-0.978789,-0.815244,0.42
7.32751e-17,-1.00853,-0.802477,0.43,0,0,-1.03E-16,-1.00853,-0.802477,0.43
1.55651e-17,-1.03461,-0.789862,0.44,0,0,-1.81E-16,-1.03461,-0.789862,0.44
-6.65E-17,-1.05786,-0.777316,0.45,0,0,-1.81E-17,-1.05786,-0.777316,0.45
8.33142e-17,-1.0784,-0.765249,0.46,0,0,-1.23E-16,-1.0784,-0.765249,0.46
5.38848e-17,-1.09577,-0.754503,0.47,0,0,-9.65E-17,-1.09577,-0.754503,0.47
-6.68E-17,-1.10914,-0.746061,0.48,0,0,-8.95E-18,-1.10914,-0.746061,0.48
1.21539e-16,-1.11768,-0.740785,0.49,0,0,-1.74E-16,-1.11768,-0.740785,0.49
-3.60E-17,-1.12101,-0.739149,0.5,0,0,-2.88E-17,-1.12101,-0.739149,0.5
-9.59E-18,-1.11931,-0.741176,0.51,0,0,-7.85E-17,-1.11931,-0.741176,0.51
4.55704e-17,-1.113,-0.746632,0.52,0,0,-1.39E-16,-1.113,-0.746632,0.52
-1.32E-16,-1.10246,-0.754967,0.53,0,0,-1.76E-17,-1.10246,-0.754967,0.53
9.05817e-17,-1.08806,-0.765288,0.54,0,0,-1.39E-16,-1.08806,-0.765288,0.54
5.3048e-17,-1.07033,-0.776672,0.55,0,0,-1.28E-16,-1.07033,-0.776672,0.55
-2.52E-17,-1.04981,-0.788475,0.56,0,0,-7.43E-17,-1.04981,-0.788475,0.56
6.24399e-17,-1.02656,-0.80046,0.57,0,0,-1.04E-16,-1.02656,-0.80046,0.57
2.21685e-17,-0.999828,-0.81272,0.58,0,0,3.05609e-18,-0.999828,-0.81272,0.58
7.90824e-17,-0.968451,-0.825265,0.59,0,0,5.13031e-17,-0.968451,-0.825265,0.59
2.84806e-17,-0.931778,-0.837363,0.6,0,0,-1.43E-16,-0.931778,-0.837363,0.6
-1.01E-17,-0.890237,-0.84749,0.61,0,0,-2.88E-17,-0.890237,-0.84749,0.61
5.28282e-17,-0.845133,-0.854221,0.62,0,0,5.26096e-17,-0.845133,-0.854221,0.62
-3.41E-18,-0.798135,-0.857014,0.63,0,0,-6.12E-18,-0.798135,-0.857014,0.63
2.07692e-17,-0.750801,-0.856206,0.64,0,0,1.11893e-16,-0.750801,-0.856206,0.64
7.58603e-18,-0.704115,-0.852348,0.65,0,0,-1.19E-16,-0.704115,-0.852348,0.65
6.8796e-18,-0.658268,-0.845621,0.66,0,0,-9.05E-17,-0.658268,-0.845621,0.66
5.70968e-17,-0.613096,-0.835862,0.67,0,0,7.33429e-17,-0.613096,-0.835862,0.67
-8.74E-18,-0.568604,-0.822897,0.68,0,0,-7.99E-17,-0.568604,-0.822897,0.68
-4.54E-17,-0.524877,-0.806598,0.69,0,0,9.63627e-17,-0.524877,-0.806598,0.69
-3.09E-17,-0.481848,-0.786743,0.7,0,0,1.09039e-16,-0.481848,-0.786743,0.7
1.38614e-16,-0.439518,-0.763284,0.71,0,0,1.52839e-17,-0.439518,-0.763284,0.71
5.3109e-18,-0.398112,-0.736659,0.72,0,0,1.77018e-16,-0.398112,-0.736659,0.72
-1.67E-16,-0.357808,-0.707519,0.73,0,0,-6.08E-17,-0.357808,-0.707519,0.73
5.30391e-17,-0.318762,-0.676399,0.74,0,0,-2.88E-17,-0.318762,-0.676399,0.74
-4.18E-17,-0.281386,-0.643851,0.75,0,0,2.9186e-17,-0.281386,-0.643851,0.75
-4.49E-18,-0.246066,-0.610494,0.76,0,0,-1.98E-16,-0.246066,-0.610494,0.76
1.23138e-16,-0.212684,-0.576442,0.77,0,0,-4.84E-18,-0.212684,-0.576442,0.77
-1.85E-16,-0.180887,-0.540986,0.78,0,0,-7.56E-17,-0.180887,-0.540986,0.78
-1.47E-18,-0.150788,-0.503232,0.79,0,0,-3.39E-17,-0.150788,-0.503232,0.79
1.55342e-16,-0.12306,-0.462934,0.8,0,0,1.15782e-16,-0.12306,-0.462934,0.8
-1.10E-16,-0.0984245,-0.420705,0.81,0,0,-2.49E-17,-0.0984245,-0.420705,0.81
5.65797e-17,-0.0774268,-0.377758,0.82,0,0,-6.21E-18,-0.0774268,-0.377758,0.82
-3.43E-17,-0.0602801,-0.33555,0.83,0,0,1.35729e-17,-0.0602801,-0.33555,0.83
-5.42E-17,-0.0465164,-0.295184,0.84,0,0,-5.08E-17,-0.0465164,-0.295184,0.84
1.10894e-16,-0.035173,-0.256984,0.85,0,0,-1.44E-16,-0.035173,-0.256984,0.85
-8.54E-17,-0.0255378,-0.220947,0.86,0,0,-2.30E-18,-0.0255378,-0.220947,0.86
1.25552e-16,-0.0175075,-0.18728,0.87,0,0,6.02833e-17,-0.0175075,-0.18728,0.87
7.81216e-17,-0.0111734,-0.156289,0.88,0,0,-1.11E-17,-0.0111734,-0.156289,0.88
9.55538e-18,-0.00648243,-0.128187,0.89,0,0,1.35609e-16,-0.00648243,-0.128187,0.89
1.26848e-16,-0.00333591,-0.103214,0.9,0,0,4.66885e-17,-0.00333591,-0.103214,0.9
-3.43E-17,-0.00163025,-0.0815682,0.91,0,0,8.60378e-17,-0.00163025,-0.0815682,0.91
1.27844e-16,-0.00113188,-0.0630012,0.92,0,0,2.33019e-16,-0.00113188,-0.0630012,0.92
4.9224e-17,-0.00134385,-0.0469034,0.93,0,0,-9.84E-17,-0.00134385,-0.0469034,0.93
-2.09E-17,-0.00166275,-0.0329731,0.94,0,0,-7.15E-17,-0.00166275,-0.0329731,0.94
8.42949e-17,-0.00171098,-0.0212943,0.95,0,0,5.48741e-17,-0.00171098,-0.0212943,0.95
7.77348e-17,-0.00140426,-0.0117491,0.96,0,0,-7.53E-17,-0.00140426,-0.0117491,0.96
1.34076e-16,-0.000769281,-0.00394245,0.97,0,0,1.43433e-16,-0.000769281,-0.00394245,0.97
8.56045e-17,0.000123111,0.00237121,0.98,0,0,3.32571e-17,0.000123111,0.00237121,0.98
7.39663e-17,0.000973451,0.00718671,0.99,0,0,-2.97E-17,0.000973451,0.00718671,0.99
7.82133e-17,0.00134603,0.0103674,1,0,0,2.74898e-16,0.00134603,0.0103674,1
9.53471e-17,0.00105669,0.0115856,1.01,0,0,3.35942e-17,0.00105669,0.0115856,1.01
3.99596e-17,0.000279005,0.0104278,1.02,0,0,-1.13E-17,0.000279005,0.0104278,1.02
-8.55E-17,-0.000697242,0.00688232,1.03,0,0,-2.39E-19,-0.000697242,0.00688232,1.03
-6.11E-17,-0.00168408,0.00142066,1.04,0,0,-1.88E-16,-0.00168408,0.00142066,1.04
8.98397e-17,-0.00249341,-0.005742,1.05,0,0,1.51187e-17,-0.00249341,-0.005742,1.05
6.53376e-17,-0.00287785,-0.0151302,1.06,0,0,-1.35E-16,-0.00287785,-0.0151302,1.06
-1.06E-17,-0.00273575,-0.0275114,1.07,0,0,-1.40E-16,-0.00273575,-0.0275114,1.07
4.75495e-17,-0.0023471,-0.0433801,1.08,0,0,1.33324e-16,-0.0023471,-0.0433801,1.08
-3.55E-17,-0.00232282,-0.0629938,1.09,0,0,-3.36E-17,-0.00232282,-0.0629938,1.09
2.93717e-17,-0.0031899,-0.0863305,1.1,0,0,8.48896e-18,-0.0031899,-0.0863305,1.1
5.99835e-17,-0.00526941,-0.112955,1.11,0,0,7.53842e-17,-0.00526941,-0.112955,1.11
-2.36E-16,-0.00888168,-0.142328,1.12,0,0,-1.30E-16,-0.00888168,-0.142328,1.12
2.10907e-17,-0.0143536,-0.174319,1.13,0,0,-7.31E-18,-0.0143536,-0.174319,1.13
1.48349e-16,-0.0218603,-0.209134,1.14,0,0,-6.08E-17,-0.0218603,-0.209134,1.14
-1.05E-16,-0.031457,-0.246722,1.15,0,0,-3.01E-16,-0.031457,-0.246722,1.15
1.47431e-16,-0.0433708,-0.286522,1.16,0,0,2.62834e-18,-0.0433708,-0.286522,1.16
-3.35E-17,-0.0579975,-0.327686,1.17,0,0,1.22432e-16,-0.0579975,-0.327686,1.17
8.15329e-17,-0.0755348,-0.3692,1.18,0,0,-6.99E-17,-0.0755348,-0.3692,1.18
2.73365e-16,-0.0958013,-0.410098,1.19,0,0,3.31698e-17,-0.0958013,-0.410098,1.19
-1.21E-16,-0.118544,-0.449829,1.2,0,0,1.7847e-17,-0.118544,-0.449829,1.2
1.31912e-16,-0.143722,-0.488206,1.21,0,0,7.67776e-17,-0.143722,-0.488206,1.21
4.68714e-17,-0.171135,-0.52513,1.22,0,0,1.46799e-16,-0.171135,-0.52513,1.22
3.85239e-17,-0.200167,-0.560574,1.23,0,0,-1.79E-16,-0.200167,-0.560574,1.23
2.13377e-16,-0.230306,-0.594714,1.24,0,0,-9.88E-17,-0.230306,-0.594714,1.24
-1.31E-16,-0.261656,-0.627844,1.25,0,0,1.43699e-18,-0.261656,-0.627844,1.25
1.643e-16,-0.294703,-0.660158,1.26,0,0,-2.18E-18,-0.294703,-0.660158,1.26
2.2915e-16,-0.329873,-0.691624,1.27,0,0,1.06076e-16,-0.329873,-0.691624,1.27
-6.19E-17,-0.367475,-0.721826,1.28,0,0,1.3583e-17,-0.367475,-0.721826,1.28
1.49681e-16,-0.40754,-0.749887,1.29,0,0,1.18407e-16,-0.40754,-0.749887,1.29
1.02259e-16,-0.449637,-0.77483,1.3,0,0,1.55957e-16,-0.449637,-0.77483,1.3
2.36153e-18,-0.49328,-0.796182,1.31,0,0,-1.53E-17,-0.49328,-0.796182,1.31
1.54468e-16,-0.538362,-0.814103,1.32,0,0,-1.17E-16,-0.538362,-0.814103,1.32
-6.09E-17,-0.585029,-0.828804,1.33,0,0,-5.86E-18,-0.585029,-0.828804,1.33
-1.51E-16,-0.633374,-0.840211,1.34,0,0,-6.08E-17,-0.633374,-0.840211,1.34
2.23403e-16,-0.683259,-0.848141,1.35,0,0,-1.67E-16,-0.683259,-0.848141,1.35
-1.00E-17,-0.73409,-0.852441,1.36,0,0,-3.42E-17,-0.73409,-0.852441,1.36
-1.74E-16,-0.784626,-0.852898,1.37,0,0,-1.65E-16,-0.784626,-0.852898,1.37
5.84042e-17,-0.833248,-0.849428,1.38,0,0,1.07696e-17,-0.833248,-0.849428,1.38
-1.57E-16,-0.878649,-0.842557,1.39,0,0,7.73358e-17,-0.878649,-0.842557,1.39
7.50302e-18,-0.920146,-0.833287,1.4,0,0,-2.81E-16,-0.920146,-0.833287,1.4
-1.04E-18,-0.957378,-0.822569,1.41,0,0,5.59855e-17,-0.957378,-0.822569,1.41
-2.72E-16,-0.990123,-0.811187,1.42,0,0,7.94178e-18,-0.990123,-0.811187,1.42
-2.39E-18,-1.01849,-0.799877,1.43,0,0,-1.57E-16,-1.01849,-0.799877,1.43
-2.54E-17,-1.04302,-0.789242,1.44,0,0,5.94956e-18,-1.04302,-0.789242,1.44
-2.82E-16,-1.06447,-0.779443,1.45,0,0,-2.37E-16,-1.06447,-0.779443,1.45
8.20606e-18,-1.08324,-0.77028,1.46,0,0,-6.85E-17,-1.08324,-0.77028,1.46
-3.94E-17,-1.09898,-0.761808,1.47,0,0,-1.28E-16,-1.09898,-0.761808,1.47
-2.37E-16,-1.11077,-0.754799,1.48,0,0,-2.77E-16,-1.11077,-0.754799,1.48
8.55436e-17,-1.11778,-0.750443,1.49,0,0,1.02051e-17,-1.11778,-0.750443,1.49
-2.34E-16,-1.11972,-0.749505,1.5,0,0,4.76913e-17,-1.11972,-0.749505,1.5
-1.54E-18,-1.11676,-0.751912,1.51,0,0,8.85319e-17,-1.11676,-0.751912,1.51
2.67147e-16,-1.10944,-0.756894,1.52,0,0,7.59822e-17,-1.10944,-0.756894,1.52
-2.13E-16,-1.09852,-0.76342,1.53,0,0,-1.30E-16,-1.09852,-0.76342,1.53
2.38084e-17,-1.0846,-0.770872,1.54,0,0,1.43182e-17,-1.0846,-0.770872,1.54
1.25767e-17,-1.06767,-0.779287,1.55,0,0,2.22993e-16,-1.06767,-0.779287,1.55
-7.70E-17,-1.04738,-0.788874,1.56,0,0,-2.18E-17,-1.04738,-0.788874,1.56
1.68187e-16,-1.02339,-0.799533,1.57,0,0,-3.36E-17,-1.02339,-0.799533,1.57
-2.17E-17,-0.995374,-0.810895,1.58,0,0,9.82101e-17,-0.995374,-0.810895,1.58
1.01712e-17,-0.962941,-0.822341,1.59,0,0,-6.67E-17,-0.962941,-0.822341,1.59
2.2384e-16,-0.925887,-0.832937,1.6,0,0,1.67282e-16,-0.925887,-0.832937,1.6
-6.44E-18,-0.884335,-0.841822,1.61,0,0,1.5396e-16,-0.884335,-0.841822,1.61
9.39122e-17,-0.83882,-0.848405,1.62,0,0,1.90616e-17,-0.83882,-0.848405,1.62
6.75022e-17,-0.790539,-0.852088,1.63,0,0,4.11117e-16,-0.790539,-0.852088,1.63
1.00269e-16,-0.741219,-0.85232,1.64,0,0,1.32472e-16,-0.741219,-0.85232,1.64
2.88994e-16,-0.692283,-0.848927,1.65,0,0,9.29568e-17,-0.692283,-0.848927,1.65
-1.11E-16,-0.64422,-0.842108,1.66,0,0,2.06859e-16,-0.64422,-0.842108,1.66
8.58129e-17,-0.596821,-0.831913,1.67,0,0,-3.24E-17,-0.596821,-0.831913,1.67
1.56859e-16,-0.549806,-0.818003,1.68,0,0,6.99514e-17,-0.549806,-0.818003,1.68
-3.21E-17,-0.503215,-0.79998,1.69,0,0,-1.11E-16,-0.503215,-0.79998,1.69
1.3292e-16,-0.457561,-0.777907,1.7,0,0,-2.34E-17,-0.457561,-0.777907,1.7
-1.37E-16,-0.413791,-0.752455,1.71,0,0,1.60943e-16,-0.413791,-0.752455,1.71
-2.77E-17,-0.372795,-0.724452,1.72,0,0,5.20409e-17,-0.372795,-0.724452,1.72
3.15959e-16,-0.334747,-0.694633,1.73,0,0,8.95873e-17,-0.334747,-0.694633,1.73
3.70662e-17,-0.299127,-0.663712,1.74,0,0,-6.20E-19,-0.299127,-0.663712,1.74
-2.23E-17,-0.265313,-0.632125,1.75,0,0,-4.15E-17,-0.265313,-0.632125,1.75
5.41593e-17,-0.232947,-0.599653,1.76,0,0,-4.63E-17,-0.232947,-0.599653,1.76
2.60886e-19,-0.201953,-0.565739,1.77,0,0,-3.47E-16,-0.201953,-0.565739,1.77
4.76778e-17,-0.172528,-0.530137,1.78,0,0,-3.27E-16,-0.172528,-0.530137,1.78
-8.83E-17,-0.145164,-0.492901,1.79,0,0,-1.95E-16,-0.145164,-0.492901,1.79
-6.34E-17,-0.1203,-0.454097,1.8,0,0,-1.08E-16,-0.1203,-0.454097,1.8
-8.50E-18,-0.0980419,-0.413843,1.81,0,0,-1.68E-16,-0.0980419,-0.413843,1.81
9.40444e-17,-0.0782986,-0.372623,1.82,0,0,-3.60E-16,-0.0782986,-0.372623,1.82
8.94162e-17,-0.0609499,-0.331374,1.83,0,0,-3.76E-17,-0.0609499,-0.331374,1.83
-1.10E-16,-0.0459073,-0.291021,1.84,0,0,-6.16E-17,-0.0459073,-0.291021,1.84
1.60774e-16,-0.0331379,-0.252207,1.85,0,0,-1.02E-16,-0.0331379,-0.252207,1.85
6.28465e-17,-0.0226458,-0.215418,1.86,0,0,-1.74E-16,-0.0226458,-0.215418,1.86
-1.96E-16,-0.0143857,-0.180962,1.87,0,0,-3.95E-16,-0.0143857,-0.180962,1.87
8.69937e-17,-0.00834525,-0.148952,1.88,0,0,-4.16E-17,-0.00834525,-0.148952,1.88
-1.65E-16,-0.00458817,-0.119529,1.89,0,0,8.40265e-17,-0.00458817,-0.119529,1.89
-1.86E-17,-0.00289995,-0.0929823,1.9,0,0,-1.21E-16,-0.00289995,-0.0929823,1.9
1.81189e-16,-0.00265456,-0.069559,1.91,0,0,1.39218e-17,-0.00265456,-0.069559,1.91
-2.90E-16,-0.00307945,-0.0492975,1.92,0,0,1.16941e-16,-0.00307945,-0.0492975,1.92
2.29279e-16,-0.00351756,-0.0321521,1.93,0,0,1.45286e-16,-0.00351756,-0.0321521,1.93
5.24822e-18,-0.00350263,-0.0181179,1.94,0,0,2.69526e-16,-0.00350263,-0.0181179,1.94
-9.56E-17,-0.00278945,-0.00703725,1.95,0,0,1.37373e-16,-0.00278945,-0.00703725,1.95
2.2055e-16,-0.00147483,0.0014645,1.96,0,0,1.39622e-16,-0.00147483,0.0014645,1.96
-4.36E-16,5.73094e-05,0.00769233,1.97,0,0,1.7393e-16,5.73094e-05,0.00769233,1.97
1.66279e-16,0.00126323,0.01179,1.98,0,0,2.06178e-16,0.00126323,0.01179,1.98
1.41144e-16,0.00171026,0.0138789,1.99,0,0,1.70723e-16,0.00171026,0.0138789,1.99
-4.25E-16,0.00134702,0.0139995,2,0,0,2.05419e-16,0.00134702,0.0139995,2
,,,,,,2.38447e-16,0.000371985,0.0120283,2.01
,,,,,,1.67213e-16,-0.000894854,0.00782355,2.02

==> validation_data/ConstantLoad/pointData-reference.csv <==
point0-x,point0-y,point0-z,time,
1.6899e-24,-1.06079e-08,-0.000418748,0.01,
-5.63737e-19,-3.03323e-07,-0.00212062,0.02,
-5.286e-18,-3.24373e-06,-0.00546627,0.03,
-1.04848e-18,-1.99125e-05,-0.0101149,0.04,
3.09785e-18,-8.94409e-05,-0.015742,0.05,
1.67924e-18,-0.000299668,-0.02262,0.06,
1.06015e-17,-0.000755966,-0.0315962,0.07,
2.60353e-17,-0.00152711,-0.0435867,0.08,
9.96704e-18,-0.0026563,-0.0593004,0.09,
-3.29835e-17,-0.00422943,-0.0791397,0.1,
-2.82104e-17,-0.00644574,-0.102963,0.11,
-7.01767e-18,-0.00956191,-0.130148,0.12,
-2.72913e-17,-0.0137741,-0.160214,0.13,
-4.72894e-17,-0.0193116,-0.193196,0.14,
-4.52214e-17,-0.0266221,-0.229285,0.15,
-5.71307e-17,-0.036399,-0.268438,0.16,
-1.91048e-17,-0.0494616,-0.310309,0.17,
-3.36755e-17,-0.0664912,-0.354026,0.18,
-1.28619e-16,-0.0876124,-0.398011,0.19,
-6.51907e-17,-0.112176,-0.440565,0.2,
1.25234e-18,-0.139199,-0.480776,0.21,
-3.82495e-17,-0.167975,-0.518701,0.22,
-4.28283e-17,-0.198213,-0.554848,0.23,
-2.16368e-17,-0.229932,-0.589728,0.24,
-7.211e-18,-0.263234,-0.623676,0.25,
1.46084e-17,-0.297938,-0.656695,0.26,
5.91727e-18,-0.333564,-0.6884,0.27,
-3.1934e-17,-0.3698,-0.718227,0.28,
3.65325e-17,-0.406814,-0.745682,0.29,
7.7329e-17,-0.445013,-0.770403,0.3,
-3.06829e-17,-0.484789,-0.792112,0.31,
2.5411e-19,-0.526499,-0.810683,0.32,
7.14337e-17,-0.570303,-0.826221,0.33,
2.80266e-17,-0.61596,-0.838897,0.34,
5.4576e-17,-0.663073,-0.848737,0.35,
6.06476e-18,-0.711474,-0.855454,0.36,
-2.65325e-17,-0.76101,-0.858411,0.37,
6.52724e-18,-0.810863,-0.856886,0.38,
-1.09335e-17,-0.859327,-0.850669,0.39,
-2.32595e-17,-0.904324,-0.840558,0.4,
-8.09933e-17,-0.944283,-0.828202,0.41,
-3.35425e-17,-0.978789,-0.815244,0.42,
-1.02969e-16,-1.00853,-0.802477,0.43,
-1.8094e-16,-1.03461,-0.789862,0.44,
-1.80994e-17,-1.05786,-0.777316,0.45,
-1.22915e-16,-1.0784,-0.765249,0.46,
-9.65347e-17,-1.09577,-0.754503,0.47,
-8.95144e-18,-1.10914,-0.746061,0.48,
-1.73981e-16,-1.11768,-0.740785,0.49,
-2.87652e-17,-1.12101,-0.739149,0.5,
-7.85301e-17,-1.11931,-0.741176,0.51,
-1.38846e-16,-1.113,-0.746632,0.52,
-1.76454e-17,-1.10246,-0.754967,0.53,
-1.39137e-16,-1.08806,-0.765288,0.54,
-1.27977e-16,-1.07033,-0.776672,0.55,
-7.43153e-17,-1.04981,-0.788475,0.56,
-1.04161e-16,-1.02656,-0.80046,0.57,
3.05609e-18,-0.999828,-0.81272,0.58,
5.13031e-17,-0.968451,-0.825265,0.59,
-1.42986e-16,-0.931778,-0.837363,0.6,
-2.88228e-17,-0.890237,-0.84749,0.61,
5.26096e-17,-0.845133,-0.854221,0.62,
-6.11897e-18,-0.798135,-0.857014,0.63,
1.11893e-16,-0.750801,-0.856206,0.64,
-1.19283e-16,-0.704115,-0.852348,0.65,
-9.05055e-17,-0.658268,-0.845621,0.66,
7.33429e-17,-0.613096,-0.835862,0.67,
-7.99125e-17,-0.568604,-0.822897,0.68,
9.63627e-17,-0.524877,-0.806598,0.69,
1.09039e-16,-0.481848,-0.786743,0.7,
1.52839e-17,-0.439518,-0.763284,0.71,
1.77018e-16,-0.398112,-0.736659,0.72,
-6.07691e-17,-0.357808,-0.707519,0.73,
-2.88266e-17,-0.318762,-0.676399,0.74,
2.9186e-17,-0.281386,-0.643851,0.75,
-1.97537e-16,-0.246066,-0.610494,0.76,
-4.83656e-18,-0.212684,-0.576442,0.77,
-7.56079e-17,-0.180887,-0.540986,0.78,
-3.39434e-17,-0.150788,-0.503232,0.79,
1.15782e-16,-0.12306,-0.462934,0.8,
-2.49374e-17,-0.0984245,-0.420705,0.81,
-6.21193e-18,-0.0774268,-0.377758,0.82,
1.35729e-17,-0.0602801,-0.33555,0.83,
-5.08491e-17,-0.0465164,-0.295184,0.84,
-1.43936e-16,-0.035173,-0.256984,0.85,
-2.30224e-18,-0.0255378,-0.220947,0.86,
6.02833e-17,-0.0175075,-0.18728,0.87,
-1.1108e-17,-0.0111734,-0.156289,0.88,
1.35609e-16,-0.00648243,-0.128187,0.89,
4.66885e-17,-0.00333591,-0.103214,0.9,
8.60378e-17,-0.00163025,-0.0815682,0.91,
2.33019e-16,-0.00113188,-0.0630012,0.92,
-9.84261e-17,-0.00134385,-0.0469034,0.93,
-7.14777e-17,-0.00166275,-0.0329731,0.94,
5.48741e-17,-0.00171098,-0.0212943,0.95,
-7.53275e-17,-0.00140426,-0.0117491,0.96,
1.43433e-16,-0.000769281,-0.00394245,0.97,
3.32571e-17,0.000123111,0.00237121,0.98,
-2.97198e-17,0.000973451,0.00718671,0.99,
2.74898e-16,0.00134603,0.0103674,1,
3.35942e-17,0.00105669,0.0115856,1.01,
-1.13325e-17,0.000279005,0.0104278,1.02,
-2.39287e-19,-0.000697242,0.00688232,1.03,
-1.88115e-16,-0.00168408,0.00142066,1.04,
1.51187e-17,-0.00249341,-0.005742,1.05,
-1.35312e-16,-0.00287785,-0.0151302,1.06,
-1.39742e-16,-0.00273575,-0.0275114,1.07,
1.33324e-16,-0.0023471,-0.0433801,1.08,
-3.35578e-17,-0.00232282,-0.0629938,1.09,
8.48896e-18,-0.0031899,-0.0863305,1.1,
7.53842e-17,-0.00526941,-0.112955,1.11,
-1.29672e-16,-0.00888168,-0.142328,1.12,
-7.31392e-18,-0.0143536,-0.174319,1.13,
-6.07913e-17,-0.0218603,-0.209134,1.14,
-3.01395e-16,-0.031457,-0.246722,1.15,
2.62834e-18,-0.0433708,-0.286522,1.16,
1.22432e-16,-0.0579975,-0.327686,1.17,
-6.98726e-17,-0.0755348,-0.3692,1.18,
3.31698e-17,-0.0958013,-0.410098,1.19,
1.7847e-17,-0.118544,-0.449829,1.2,
7.67776e-17,-0.143722,-0.488206,1.21,
1.46799e-16,-0.171135,-0.52513,1.22,
-1.79402e-16,-0.200167,-0.560574,1.23,
-9.87742e-17,-0.230306,-0.594714,1.24,
1.43699e-18,-0.261656,-0.627844,1.25,
-2.1845e-18,-0.294703,-0.660158,1.26,
1.06076e-16,-0.329873,-0.691624,1.27,
1.3583e-17,-0.367475,-0.721826,1.28,
1.18407e-16,-0.40754,-0.749887,1.29,
1.55957e-16,-0.449637,-0.77483,1.3,
-1.53211e-17,-0.49328,-0.796182,1.31,
-1.16619e-16,-0.538362,-0.814103,1.32,
-5.86147e-18,-0.585029,-0.828804,1.33,
-6.08263e-17,-0.633374,-0.840211,1.34,
-1.67113e-16,-0.683259,-0.848141,1.35,
-3.41735e-17,-0.73409,-0.852441,1.36,
-1.64929e-16,-0.784626,-0.852898,1.37,
1.07696e-17,-0.833248,-0.849428,1.38,
7.73358e-17,-0.878649,-0.842557,1.39,
-2.8083e-16,-0.920146,-0.833287,1.4,
5.59855e-17,-0.957378,-0.822569,1.41,
7.94178e-18,-0.990123,-0.811187,1.42,
-1.57186e-16,-1.01849,-0.799877,1.43,
5.94956e-18,-1.04302,-0.789242,1.44,
-2.37379e-16,-1.06447,-0.779443,1.45,
-6.84979e-17,-1.08324,-0.77028,1.46,
-1.28231e-16,-1.09898,-0.761808,1.47,
-2.7742e-16,-1.11077,-0.754799,1.48,
1.02051e-17,-1.11778,-0.750443,1.49,
4.76913e-17,-1.11972,-0.749505,1.5,
8.85319e-17,-1.11676,-0.751912,1.51,
7.59822e-17,-1.10944,-0.756894,1.52,
-1.29674e-16,-1.09852,-0.76342,1.53,
1.43182e-17,-1.0846,-0.770872,1.54,
2.22993e-16,-1.06767,-0.779287,1.55,
-2.18467e-17,-1.04738,-0.788874,1.56,
-3.36306e-17,-1.02339,-0.799533,1.57,
9.82101e-17,-0.995374,-0.810895,1.58,
-6.66988e-17,-0.962941,-0.822341,1.59,
1.67282e-16,-0.925887,-0.832937,1.6,
1.5396e-16,-0.884335,-0.841822,1.61,
1.90616e-17,-0.83882,-0.848405,1.62,
4.11117e-16,-0.790539,-0.852088,1.63,
1.32472e-16,-0.741219,-0.85232,1.64,
9.29568e-17,-0.692283,-0.848927,1.65,
2.06859e-16,-0.64422,-0.842108,1.66,
-3.236e-17,-0.596821,-0.831913,1.67,
6.99514e-17,-0.549806,-0.818003,1.68,
-1.10595e-16,-0.503215,-0.79998,1.69,
-2.34222e-17,-0.457561,-0.777907,1.7,
1.60943e-16,-0.413791,-0.752455,1.71,
5.20409e-17,-0.372795,-0.724452,1.72,
8.95873e-17,-0.334747,-0.694633,1.73,
-6.20028e-19,-0.299127,-0.663712,1.74,
-4.14782e-17,-0.265313,-0.632125,1.75,
-4.63429e-17,-0.232947,-0.599653,1.76,
-3.47007e-16,-0.201953,-0.565739,1.77,
-3.27056e-16,-0.172528,-0.530137,1.78,
-1.95237e-16,-0.145164,-0.492901,1.79,
-1.0759e-16,-0.1203,-0.454097,1.8,
-1.67704e-16,-0.0980419,-0.413843,1.81,
-3.59549e-16,-0.0782986,-0.372623,1.82,
-3.76138e-17,-0.0609499,-0.331374,1.83,
-6.16166e-17,-0.0459073,-0.291021,1.84,
-1.02101e-16,-0.0331379,-0.252207,1.85,
-1.73652e-16,-0.0226458,-0.215418,1.86,
-3.94844e-16,-0.0143857,-0.180962,1.87,
-4.16096e-17,-0.00834525,-0.148952,1.88,
8.40265e-17,-0.00458817,-0.119529,1.89,
-1.21334e-16,-0.00289995,-0.0929823,1.9,
1.39218e-17,-0.00265456,-0.069559,1.91,
1.16941e-16,-0.00307945,-0.0492975,1.92,
1.45286e-16,-0.00351756,-0.0321521,1.93,
2.69526e-16,-0.00350263,-0.0181179,1.94,
1.37373e-16,-0.00278945,-0.00703725,1.95,
1.39622e-16,-0.00147483,0.0014645,1.96,
1.7393e-16,5.73094e-05,0.00769233,1.97,
2.06178e-16,0.00126323,0.01179,1.98,
1.70723e-16,0.00171026,0.0138789,1.99,
2.05419e-16,0.00134702,0.0139995,2,
2.38447e-16,0.000371985,0.0120283,2.01,
1.67213e-16,-0.000894854,0.00782355,2.02,


==> validation_data/ConstantLoad/pointData-vertex-vertex.csv <==
point0-x,point0-y,point0-z,time,error0-y,error0-z,point0-x,point0-y,point0-z,time
4.52364e-25,-1.06E-08,-0.000418748,0.01,0,0,1.6899e-24,-1.06E-08,-0.000418748,0.01
-5.64E-19,-3.03E-07,-0.00212062,0.02,0,0,-5.64E-19,-3.03E-07,-0.00212062,0.02
-5.28E-18,-3.24E-06,-0.00546627,0.03,0,0,-5.29E-18,-3.24E-06,-0.00546627,0.03
-1.05E-18,-1.99E-05,-0.0101149,0.04,0,0,-1.05E-18,-1.99E-05,-0.0101149,0.04
3.09214e-18,-8.94E-05,-0.015742,0.05,0,0,3.09785e-18,-8.94E-05,-0.015742,0.05
1.60873e-18,-0.000299668,-0.02262,0.06,0,0,1.67924e-18,-0.000299668,-0.02262,0.06
1.23273e-17,-0.000755966,-0.0315962,0.07,0,0,1.06015e-17,-0.000755966,-0.0315962,0.07
2.67917e-17,-0.00152711,-0.0435867,0.08,0,0,2.60353e-17,-0.00152711,-0.0435867,0.08
1.7991e-18,-0.0026563,-0.0593004,0.09,0,0,9.96704e-18,-0.0026563,-0.0593004,0.09
-5.34E-17,-0.00422943,-0.0791397,0.1,0,0,-3.30E-17,-0.00422943,-0.0791397,0.1
-4.01E-17,-0.00644574,-0.102963,0.11,0,0,-2.82E-17,-0.00644574,-0.102963,0.11
2.35899e-19,-0.00956191,-0.130148,0.12,0,0,-7.02E-18,-0.00956191,-0.130148,0.12
-1.91E-17,-0.0137741,-0.160214,0.13,0,0,-2.73E-17,-0.0137741,-0.160214,0.13
-5.02E-17,-0.0193116,-0.193196,0.14,0,0,-4.73E-17,-0.0193116,-0.193196,0.14
-4.04E-17,-0.0266221,-0.229285,0.15,0,0,-4.52E-17,-0.0266221,-0.229285,0.15
-7.38E-17,-0.036399,-0.268438,0.16,0,0,-5.71E-17,-0.036399,-0.268438,0.16
-1.52E-17,-0.0494616,-0.310309,0.17,0,0,-1.91E-17,-0.0494616,-0.310309,0.17
1.31917e-17,-0.0664912,-0.354026,0.18,0,0,-3.37E-17,-0.0664912,-0.354026,0.18
-1.10E-16,-0.0876124,-0.398011,0.19,0,0,-1.29E-16,-0.0876124,-0.398011,0.19
3.35046e-17,-0.112176,-0.440565,0.2,0,0,-6.52E-17,-0.112176,-0.440565,0.2
2.03356e-17,-0.139199,-0.480776,0.21,0,0,1.25234e-18,-0.139199,-0.480776,0.21
-1.08E-16,-0.167975,-0.518701,0.22,0,0,-3.82E-17,-0.167975,-0.518701,0.22
1.63734e-17,-0.198213,-0.554848,0.23,0,0,-4.28E-17,-0.198213,-0.554848,0.23
-9.68E-17,-0.229932,-0.589728,0.24,0,0,-2.16E-17,-0.229932,-0.589728,0.24
-3.62E-17,-0.263234,-0.623676,0.25,0,0,-7.21E-18,-0.263234,-0.623676,0.25
4.27616e-17,-0.297938,-0.656695,0.26,0,0,1.46084e-17,-0.297938,-0.656695,0.26
-8.28E-17,-0.333564,-0.6884,0.27,0,0,5.91727e-18,-0.333564,-0.6884,0.27
6.05726e-17,-0.3698,-0.718227,0.28,0,0,-3.19E-17,-0.3698,-0.718227,0.28
3.45589e-17,-0.406814,-0.745682,0.29,0,0,3.65325e-17,-0.406814,-0.745682,0.29
6.59534e-17,-0.445013,-0.770403,0.3,0,0,7.7329e-17,-0.445013,-0.770403,0.3
4.13572e-17,-0.484789,-0.792112,0.31,0,0,-3.07E-17,-0.484789,-0.792112,0.31
-9.45E-17,-0.526499,-0.810683,0.32,0,0,2.5411e-19,-0.526499,-0.810683,0.32
7.73426e-17,-0.570303,-0.826221,0.33,0,0,7.14337e-17,-0.570303,-0.826221,0.33
4.04035e-17,-0.61596,-0.838897,0.34,0,0,2.80266e-17,-0.61596,-0.838897,0.34
1.71304e-17,-0.663073,-0.848737,0.35,0,0,5.4576e-17,-0.663073,-0.848737,0.35
3.24922e-17,-0.711474,-0.855454,0.36,0,0,6.06476e-18,-0.711474,-0.855454,0.36
-7.91E-18,-0.76101,-0.858411,0.37,0,0,-2.65E-17,-0.76101,-0.858411,0.37
1.00917e-16,-0.810863,-0.856886,0.38,0,0,6.52724e-18,-0.810863,-0.856886,0.38
9.47068e-18,-0.859327,-0.850669,0.39,0,0,-1.09E-17,-0.859327,-0.850669,0.39
-6.08E-17,-0.904324,-0.840558,0.4,0,0,-2.33E-17,-0.904324,-0.840558,0.4
-3.99E-18,-0.944283,-0.828202,0.41,0,0,-8.10E-17,-0.944283,-0.828202,0.41
3.2726e-17,-0.978789,-0.815244,0.42,0,0,-3.35E-17,-0.978789,-0.815244,0.42
1.39181e-16,-1.00853,-0.802477,0.43,0,0,-1.03E-16,-1.00853,-0.802477,0.43
-7.25E-19,-1.03461,-0.789862,0.44,0,0,-1.81E-16,-1.03461,-0.789862,0.44
-1.02E-16,-1.05786,-0.777316,0.45,0,0,-1.81E-17,-1.05786,-0.777316,0.45
4.26363e-17,-1.0784,-0.765249,0.46,0,0,-1.23E-16,-1.0784,-0.765249,0.46
-2.60E-17,-1.09577,-0.754503,0.47,0,0,-9.65E-17,-1.09577,-0.754503,0.47
-1.00E-16,-1.10914,-0.746061,0.48,0,0,-8.95E-18,-1.10914,-0.746061,0.48
-9.00E-17,-1.11768,-0.740785,0.49,0,0,-1.74E-16,-1.11768,-0.740785,0.49
-8.92E-17,-1.12101,-0.739149,0.5,0,0,-2.88E-17,-1.12101,-0.739149,0.5
-4.13E-17,-1.11931,-0.741176,0.51,0,0,-7.85E-17,-1.11931,-0.741176,0.51
-1.34E-16,-1.113,-0.746632,0.52,0,0,-1.39E-16,-1.113,-0.746632,0.52
-2.21E-16,-1.10246,-0.754967,0.53,0,0,-1.76E-17,-1.10246,-0.754967,0.53
-9.01E-17,-1.08806,-0.765288,0.54,0,0,-1.39E-16,-1.08806,-0.765288,0.54
-5.85E-17,-1.07033,-0.776672,0.55,0,0,-1.28E-16,-1.07033,-0.776672,0.55
-1.10E-16,-1.04981,-0.788475,0.56,0,0,-7.43E-17,-1.04981,-0.788475,0.56
-2.28E-16,-1.02656,-0.80046,0.57,0,0,-1.04E-16,-1.02656,-0.80046,0.57
-1.37E-16,-0.999828,-0.81272,0.58,0,0,3.05609e-18,-0.999828,-0.81272,0.58
-3.02E-17,-0.968451,-0.825265,0.59,0,0,5.13031e-17,-0.968451,-0.825265,0.59
-2.20E-16,-0.931778,-0.837363,0.6,0,0,-1.43E-16,-0.931778,-0.837363,0.6
-9.32E-17,-0.890237,-0.84749,0.61,0,0,-2.88E-17,-0.890237,-0.84749,0.61
-2.36E-16,-0.845133,-0.854221,0.62,0,0,5.26096e-17,-0.845133,-0.854221,0.62
-1.13E-16,-0.798135,-0.857014,0.63,0,0,-6.12E-18,-0.798135,-0.857014,0.63
1.20922e-16,-0.750801,-0.856206,0.64,0,0,1.11893e-16,-0.750801,-0.856206,0.64
-2.27E-16,-0.704115,-0.852348,0.65,0,0,-1.19E-16,-0.704115,-0.852348,0.65
-1.63E-17,-0.658268,-0.845621,0.66,0,0,-9.05E-17,-0.658268,-0.845621,0.66
1.38317e-16,-0.613096,-0.835862,0.67,0,0,7.33429e-17,-0.613096,-0.835862,0.67
-8.74E-17,-0.568604,-0.822897,0.68,0,0,-7.99E-17,-0.568604,-0.822897,0.68
-1.61E-17,-0.524877,-0.806598,0.69,0,0,9.63627e-17,-0.524877,-0.806598,0.69
-2.49E-18,-0.481848,-0.786743,0.7,0,0,1.09039e-16,-0.481848,-0.786743,0.7
-8.02E-17,-0.439518,-0.763284,0.71,0,0,1.52839e-17,-0.439518,-0.763284,0.71
2.41354e-16,-0.398112,-0.736659,0.72,0,0,1.77018e-16,-0.398112,-0.736659,0.72
1.60992e-16,-0.357808,-0.707519,0.73,0,0,-6.08E-17,-0.357808,-0.707519,0.73
3.01798e-18,-0.318762,-0.676399,0.74,0,0,-2.88E-17,-0.318762,-0.676399,0.74
2.99315e-16,-0.281386,-0.643851,0.75,0,0,2.9186e-17,-0.281386,-0.643851,0.75
8.41002e-17,-0.246066,-0.610494,0.76,0,0,-1.98E-16,-0.246066,-0.610494,0.76
5.12692e-17,-0.212684,-0.576442,0.77,0,0,-4.84E-18,-0.212684,-0.576442,0.77
6.23687e-17,-0.180887,-0.540986,0.78,0,0,-7.56E-17,-0.180887,-0.540986,0.78
-6.80E-17,-0.150788,-0.503232,0.79,0,0,-3.39E-17,-0.150788,-0.503232,0.79
1.9346e-16,-0.12306,-0.462934,0.8,0,0,1.15782e-16,-0.12306,-0.462934,0.8
3.7454e-17,-0.0984245,-0.420705,0.81,0,0,-2.49E-17,-0.0984245,-0.420705,0.81
-7.97E-17,-0.0774268,-0.377758,0.82,0,0,-6.21E-18,-0.0774268,-0.377758,0.82
1.11268e-16,-0.0602801,-0.33555,0.83,0,0,1.35729e-17,-0.0602801,-0.33555,0.83
3.76625e-17,-0.0465164,-0.295184,0.84,0,0,-5.08E-17,-0.0465164,-0.295184,0.84
8.04605e-17,-0.035173,-0.256984,0.85,0,0,-1.44E-16,-0.035173,-0.256984,0.85
-1.04E-16,-0.0255378,-0.220947,0.86,0,0,-2.30E-18,-0.0255378,-0.220947,0.86
-2.74E-16,-0.0175075,-0.18728,0.87,0,0,6.02833e-17,-0.0175075,-0.18728,0.87
-9.74E-17,-0.0111734,-0.156289,0.88,0,0,-1.11E-17,-0.0111734,-0.156289,0.88
-1.11E-16,-0.00648243,-0.128187,0.89,0,0,1.35609e-16,-0.00648243,-0.128187,0.89
-1.12E-16,-0.00333591,-0.103214,0.9,0,0,4.66885e-17,-0.00333591,-0.103214,0.9
-2.00E-16,-0.00163025,-0.0815682,0.91,0,0,8.60378e-17,-0.00163025,-0.0815682,0.91
-1.38E-16,-0.00113188,-0.0630012,0.92,0,0,2.33019e-16,-0.00113188,-0.0630012,0.92
-4.45E-17,-0.00134385,-0.0469034,0.93,0,0,-9.84E-17,-0.00134385,-0.0469034,0.93
-7.11E-17,-0.00166275,-0.0329731,0.94,0,0,-7.15E-17,-0.00166275,-0.0329731,0.94
-6.97E-17,-0.00171098,-0.0212943,0.95,0,0,5.48741e-17,-0.00171098,-0.0212943,0.95
-2.92E-16,-0.00140426,-0.0117491,0.96,0,0,-7.53E-17,-0.00140426,-0.0117491,0.96
-7.99E-17,-0.000769281,-0.00394245,0.97,0,0,1.43433e-16,-0.000769281,-0.00394245,0.97
-2.57E-17,0.000123111,0.00237121,0.98,0,0,3.32571e-17,0.000123111,0.00237121,0.98
-2.65E-16,0.000973451,0.00718671,0.99,0,0,-2.97E-17,0.000973451,0.00718671,0.99
1.4799e-16,0.00134603,0.0103674,1,0,0,2.74898e-16,0.00134603,0.0103674,1
1.70084e-18,0.00105669,0.0115856,1.01,0,0,3.35942e-17,0.00105669,0.0115856,1.01
-2.41E-17,0.000279005,0.0104278,1.02,0,0,-1.13E-17,0.000279005,0.0104278,1.02
3.0482e-16,-0.000697242,0.00688232,1.03,0,0,-2.39E-19,-0.000697242,0.00688232,1.03
-1.98E-16,-0.00168408,0.00142066,1.04,0,0,-1.88E-16,-0.00168408,0.00142066,1.04
2.01988e-16,-0.00249341,-0.005742,1.05,0,0,1.51187e-17,-0.00249341,-0.005742,1.05
2.86824e-16,-0.00287785,-0.0151302,1.06,0,0,-1.35E-16,-0.00287785,-0.0151302,1.06
-2.22E-16,-0.00273575,-0.0275114,1.07,0,0,-1.40E-16,-0.00273575,-0.0275114,1.07
2.30223e-16,-0.0023471,-0.0433801,1.08,0,0,1.33324e-16,-0.0023471,-0.0433801,1.08
1.17251e-16,-0.00232282,-0.0629938,1.09,0,0,-3.36E-17,-0.00232282,-0.0629938,1.09
1.33494e-16,-0.0031899,-0.0863305,1.1,0,0,8.48896e-18,-0.0031899,-0.0863305,1.1
3.93373e-16,-0.00526941,-0.112955,1.11,0,0,7.53842e-17,-0.00526941,-0.112955,1.11
-1.10E-16,-0.00888168,-0.142328,1.12,0,0,-1.30E-16,-0.00888168,-0.142328,1.12
-2.74E-18,-0.0143536,-0.174319,1.13,0,0,-7.31E-18,-0.0143536,-0.174319,1.13
3.99698e-16,-0.0218603,-0.209134,1.14,0,0,-6.08E-17,-0.0218603,-0.209134,1.14
-3.89E-17,-0.031457,-0.246722,1.15,0,0,-3.01E-16,-0.031457,-0.246722,1.15
4.67003e-17,-0.0433708,-0.286522,1.16,0,0,2.62834e-18,-0.0433708,-0.286522,1.16
-1.87E-17,-0.0579975,-0.327686,1.17,0,0,1.22432e-16,-0.0579975,-0.327686,1.17
-2.36E-16,-0.0755348,-0.3692,1.18,0,0,-6.99E-17,-0.0755348,-0.3692,1.18
3.7407e-16,-0.0958013,-0.410098,1.19,0,0,3.31698e-17,-0.0958013,-0.410098,1.19
-7.12E-17,-0.118544,-0.449829,1.2,0,0,1.7847e-17,-0.118544,-0.449829,1.2
-2.64E-16,-0.143722,-0.488206,1.21,0,0,7.67776e-17,-0.143722,-0.488206,1.21
9.10052e-17,-0.171135,-0.52513,1.22,0,0,1.46799e-16,-0.171135,-0.52513,1.22
-1.86E-16,-0.200167,-0.560574,1.23,0,0,-1.79E-16,-0.200167,-0.560574,1.23
3.21601e-17,-0.230306,-0.594714,1.24,0,0,-9.88E-17,-0.230306,-0.594714,1.24
-5.63E-17,-0.261656,-0.627844,1.25,0,0,1.43699e-18,-0.261656,-0.627844,1.25
-3.38E-16,-0.294703,-0.660158,1.26,0,0,-2.18E-18,-0.294703,-0.660158,1.26
-2.88E-17,-0.329873,-0.691624,1.27,0,0,1.06076e-16,-0.329873,-0.691624,1.27
-8.65E-18,-0.367475,-0.721826,1.28,0,0,1.3583e-17,-0.367475,-0.721826,1.28
-2.36E-16,-0.40754,-0.749887,1.29,0,0,1.18407e-16,-0.40754,-0.749887,1.29
-4.03E-17,-0.449637,-0.77483,1.3,0,0,1.55957e-16,-0.449637,-0.77483,1.3
1.17771e-17,-0.49328,-0.796182,1.31,0,0,-1.53E-17,-0.49328,-0.796182,1.31
-1.72E-16,-0.538362,-0.814103,1.32,0,0,-1.17E-16,-0.538362,-0.814103,1.32
1.43271e-16,-0.585029,-0.828804,1.33,0,0,-5.86E-18,-0.585029,-0.828804,1.33
-1.48E-16,-0.633374,-0.840211,1.34,0,0,-6.08E-17,-0.633374,-0.840211,1.34
-1.13E-16,-0.683259,-0.848141,1.35,0,0,-1.67E-16,-0.683259,-0.848141,1.35
3.14779e-16,-0.73409,-0.852441,1.36,0,0,-3.42E-17,-0.73409,-0.852441,1.36
-2.75E-16,-0.784626,-0.852898,1.37,0,0,-1.65E-16,-0.784626,-0.852898,1.37
3.11573e-17,-0.833248,-0.849428,1.38,0,0,1.07696e-17,-0.833248,-0.849428,1.38
1.16409e-16,-0.878649,-0.842557,1.39,0,0,7.73358e-17,-0.878649,-0.842557,1.39
-1.20E-16,-0.920146,-0.833287,1.4,0,0,-2.81E-16,-0.920146,-0.833287,1.4
1.71893e-16,-0.957378,-0.822569,1.41,0,0,5.59855e-17,-0.957378,-0.822569,1.41
-1.10E-16,-0.990123,-0.811187,1.42,0,0,7.94178e-18,-0.990123,-0.811187,1.42
1.6263e-17,-1.01849,-0.799877,1.43,0,0,-1.57E-16,-1.01849,-0.799877,1.43
1.89325e-16,-1.04302,-0.789242,1.44,0,0,5.94956e-18,-1.04302,-0.789242,1.44
2.76912e-17,-1.06447,-0.779443,1.45,0,0,-2.37E-16,-1.06447,-0.779443,1.45
-6.40E-17,-1.08324,-0.77028,1.46,0,0,-6.85E-17,-1.08324,-0.77028,1.46
1.04077e-16,-1.09898,-0.761808,1.47,0,0,-1.28E-16,-1.09898,-0.761808,1.47
7.90451e-17,-1.11077,-0.754799,1.48,0,0,-2.77E-16,-1.11077,-0.754799,1.48
3.00053e-17,-1.11778,-0.750443,1.49,0,0,1.02051e-17,-1.11778,-0.750443,1.49
1.1729e-16,-1.11972,-0.749505,1.5,0,0,4.76913e-17,-1.11972,-0.749505,1.5
-2.26E-16,-1.11676,-0.751912,1.51,0,0,8.85319e-17,-1.11676,-0.751912,1.51
2.3103e-16,-1.10944,-0.756894,1.52,0,0,7.59822e-17,-1.10944,-0.756894,1.52
2.23898e-16,-1.09852,-0.76342,1.53,0,0,-1.30E-16,-1.09852,-0.76342,1.53
-1.92E-16,-1.0846,-0.770872,1.54,0,0,1.43182e-17,-1.0846,-0.770872,1.54
2.24321e-16,-1.06767,-0.779287,1.55,0,0,2.22993e-16,-1.06767,-0.779287,1.55
-8.17E-17,-1.04738,-0.788874,1.56,0,0,-2.18E-17,-1.04738,-0.788874,1.56
4.99478e-17,-1.02339,-0.799533,1.57,0,0,-3.36E-17,-1.02339,-0.799533,1.57
1.83198e-16,-0.995374,-0.810895,1.58,0,0,9.82101e-17,-0.995374,-0.810895,1.58
-2.43E-16,-0.962941,-0.822341,1.59,0,0,-6.67E-17,-0.962941,-0.822341,1.59
1.49871e-16,-0.925887,-0.832937,1.6,0,0,1.67282e-16,-0.925887,-0.832937,1.6
3.79911e-17,-0.884335,-0.841822,1.61,0,0,1.5396e-16,-0.884335,-0.841822,1.61
-1.35E-16,-0.83882,-0.848405,1.62,0,0,1.90616e-17,-0.83882,-0.848405,1.62
1.74086e-17,-0.790539,-0.852088,1.63,0,0,4.11117e-16,-0.790539,-0.852088,1.63
-8.31E-17,-0.741219,-0.85232,1.64,0,0,1.32472e-16,-0.741219,-0.85232,1.64
6.97278e-17,-0.692283,-0.848927,1.65,0,0,9.29568e-17,-0.692283,-0.848927,1.65
-5.38E-17,-0.64422,-0.842108,1.66,0,0,2.06859e-16,-0.64422,-0.842108,1.66
-1.23E-16,-0.596821,-0.831913,1.67,0,0,-3.24E-17,-0.596821,-0.831913,1.67
-3.56E-17,-0.549806,-0.818003,1.68,0,0,6.99514e-17,-0.549806,-0.818003,1.68
-1.04E-16,-0.503215,-0.79998,1.69,0,0,-1.11E-16,-0.503215,-0.79998,1.69
-1.53E-16,-0.457561,-0.777907,1.7,0,0,-2.34E-17,-0.457561,-0.777907,1.7
-2.93E-16,-0.413791,-0.752455,1.71,0,0,1.60943e-16,-0.413791,-0.752455,1.71
-1.75E-16,-0.372795,-0.724452,1.72,0,0,5.20409e-17,-0.372795,-0.724452,1.72
8.85827e-18,-0.334747,-0.694633,1.73,0,0,8.95873e-17,-0.334747,-0.694633,1.73
-1.43E-16,-0.299127,-0.663712,1.74,0,0,-6.20E-19,-0.299127,-0.663712,1.74
-2.13E-16,-0.265313,-0.632125,1.75,0,0,-4.15E-17,-0.265313,-0.632125,1.75
-1.72E-16,-0.232947,-0.599653,1.76,0,0,-4.63E-17,-0.232947,-0.599653,1.76
-2.04E-17,-0.201953,-0.565739,1.77,0,0,-3.47E-16,-0.201953,-0.565739,1.77
9.93604e-17,-0.172528,-0.530137,1.78,0,0,-3.27E-16,-0.172528,-0.530137,1.78
-3.21E-16,-0.145164,-0.492901,1.79,0,0,-1.95E-16,-0.145164,-0.492901,1.79
-1.89E-16,-0.1203,-0.454097,1.8,0,0,-1.08E-16,-0.1203,-0.454097,1.8
3.86247e-17,-0.0980419,-0.413843,1.81,0,0,-1.68E-16,-0.0980419,-0.413843,1.81
-4.60E-17,-0.0782986,-0.372623,1.82,0,0,-3.60E-16,-0.0782986,-0.372623,1.82
3.25375e-16,-0.0609499,-0.331374,1.83,0,0,-3.76E-17,-0.0609499,-0.331374,1.83
-2.73E-16,-0.0459073,-0.291021,1.84,0,0,-6.16E-17,-0.0459073,-0.291021,1.84
-1.01E-16,-0.0331379,-0.252207,1.85,0,0,-1.02E-16,-0.0331379,-0.252207,1.85
5.41918e-16,-0.0226458,-0.215418,1.86,0,0,-1.74E-16,-0.0226458,-0.215418,1.86
-2.07E-16,-0.0143857,-0.180962,1.87,0,0,-3.95E-16,-0.0143857,-0.180962,1.87
2.07499e-16,-0.00834525,-0.148952,1.88,0,0,-4.16E-17,-0.00834525,-0.148952,1.88
1.01191e-16,-0.00458817,-0.119529,1.89,0,0,8.40265e-17,-0.00458817,-0.119529,1.89
-2.36E-16,-0.00289995,-0.0929823,1.9,0,0,-1.21E-16,-0.00289995,-0.0929823,1.9
5.97148e-16,-0.00265456,-0.069559,1.91,0,0,1.39218e-17,-0.00265456,-0.069559,1.91
1.98849e-17,-0.00307945,-0.0492975,1.92,0,0,1.16941e-16,-0.00307945,-0.0492975,1.92
-5.60E-17,-0.00351756,-0.0321521,1.93,0,0,1.45286e-16,-0.00351756,-0.0321521,1.93
3.89025e-16,-0.00350263,-0.0181179,1.94,0,0,2.69526e-16,-0.00350263,-0.0181179,1.94
-2.41E-17,-0.00278945,-0.00703725,1.95,0,0,1.37373e-16,-0.00278945,-0.00703725,1.95
1.00807e-16,-0.00147483,0.0014645,1.96,0,0,1.39622e-16,-0.00147483,0.0014645,1.96
1.10756e-16,5.73094e-05,0.00769233,1.97,0,0,1.7393e-16,5.73094e-05,0.00769233,1.97
-7.99E-17,0.00126323,0.01179,1.98,0,0,2.06178e-16,0.00126323,0.01179,1.98
1.00721e-16,0.00171026,0.0138789,1.99,0,0,1.70723e-16,0.00171026,0.0138789,1.99
-1.55E-17,0.00134702,0.0139995,2,0,0,2.05419e-16,0.00134702,0.0139995,2
,,,,,,2.38447e-16,0.000371985,0.0120283,2.01
,,,,,,1.67213e-16,-0.000894854,0.00782355,2.02

==> validation_data/NonlinearLoad/pointData-IGA-IGA.csv <==
point0-x,point0-y,point0-z,time,
-5.24096e-24,-1.06079e-08,-0.000418748,0.01,
3.41653e-15,-2.21123e-07,-0.00170187,0.02,
3.30253e-14,-1.7865e-06,-0.00334566,0.03,
-1.62268e-13,-8.61416e-06,-0.00464871,0.04,
-1.92672e-12,-3.05643e-05,-0.00562678,0.05,
-6.60817e-12,-7.23248e-05,-0.00687296,0.06,
-1.23251e-11,-0.000117856,-0.00895403,0.07,
-1.51751e-11,-0.000154281,-0.0119309,0.08,
-1.22957e-11,-0.000191175,-0.0155971,0.09,
-6.00108e-13,-0.000247612,-0.0196633,0.1,
1.92705e-11,-0.000328984,-0.0236179,0.11,
3.91461e-11,-0.000406434,-0.0270128,0.12,
5.61252e-11,-0.000471963,-0.0300038,0.13,
8.13162e-11,-0.000571954,-0.0331158,0.14,
1.26152e-10,-0.000747704,-0.0365572,0.15,
1.94548e-10,-0.00100352,-0.0402151,0.16,
2.90563e-10,-0.00131709,-0.0439721,0.17,
4.08967e-10,-0.00164856,-0.0475062,0.18,
5.20494e-10,-0.00190897,-0.0501692,0.19,
5.95827e-10,-0.00201114,-0.0515925,0.2,
6.37868e-10,-0.00197773,-0.0521664,0.21,
6.67882e-10,-0.00188921,-0.0525733,0.22,
6.96664e-10,-0.00180855,-0.0531523,0.23,
7.27764e-10,-0.00176335,-0.0539493,0.24,
7.6626e-10,-0.00174165,-0.0548878,0.25,
8.09041e-10,-0.00172053,-0.0556342,0.26,
8.46112e-10,-0.00169043,-0.055798,0.27,
8.71732e-10,-0.00167325,-0.0554477,0.28,
8.80437e-10,-0.00168288,-0.0550625,0.29,
8.62754e-10,-0.00171863,-0.0550293,0.3,
8.1367e-10,-0.0017949,-0.0555438,0.31,
7.43579e-10,-0.00190781,-0.0568076,0.32,
6.72012e-10,-0.0020362,-0.05882,0.33,
6.07656e-10,-0.00215231,-0.0610787,0.34,
5.48765e-10,-0.00224061,-0.0629752,0.35,
4.99766e-10,-0.00231526,-0.0644014,0.36,
4.67534e-10,-0.00240051,-0.0656424,0.37,
4.46818e-10,-0.00253393,-0.0669321,0.38,
4.30959e-10,-0.00275348,-0.0684096,0.39,
4.27519e-10,-0.0030756,-0.0701621,0.4,
4.44799e-10,-0.00344561,-0.0719967,0.41,
4.75451e-10,-0.0037333,-0.0733904,0.42,
5.09323e-10,-0.00384116,-0.0738787,0.43,
5.48582e-10,-0.00375302,-0.073376,0.44,
5.9655e-10,-0.00350751,-0.0720715,0.45,
6.54758e-10,-0.00318111,-0.0703061,0.46,
7.32236e-10,-0.00288328,-0.0685797,0.47,
8.31519e-10,-0.00268697,-0.0672448,0.48,
9.33123e-10,-0.00255632,-0.0660851,0.49,
1.01076e-09,-0.00241714,-0.0645095,0.5,
1.05934e-09,-0.00223553,-0.0622016,0.51,
1.09542e-09,-0.0020296,-0.0593709,0.52,
1.13187e-09,-0.00183975,-0.0564621,0.53,
1.16584e-09,-0.00168292,-0.053898,0.54,
1.18956e-09,-0.00155818,-0.0520489,0.55,
1.19699e-09,-0.00146948,-0.0510707,0.56,
1.17516e-09,-0.00142128,-0.0506769,0.57,
1.11039e-09,-0.00138541,-0.0503334,0.58,
1.00348e-09,-0.00133729,-0.0496961,0.59,
8.65329e-10,-0.00129361,-0.0487332,0.6,
7.09302e-10,-0.00126057,-0.0476086,0.61,
5.49943e-10,-0.00124872,-0.0466264,0.62,
4.00806e-10,-0.00128992,-0.0460967,0.63,
2.66976e-10,-0.00138192,-0.0459941,0.64,
1.41106e-10,-0.00147123,-0.0458243,0.65,
1.44733e-11,-0.00150188,-0.0450312,0.66,
-1.13492e-10,-0.0014477,-0.0434218,0.67,
-2.399e-10,-0.00129189,-0.0410428,0.68,
-3.62422e-10,-0.00106528,-0.03797,0.69,
-4.70539e-10,-0.000842741,-0.0344775,0.7,
-5.4672e-10,-0.000659681,-0.0310574,0.71,
-5.83709e-10,-0.000512857,-0.0279721,0.72,
-5.86088e-10,-0.000386844,-0.0249801,0.73,
-5.55994e-10,-0.00026455,-0.0216573,0.74,
-4.90811e-10,-0.000144266,-0.0177952,0.75,
-3.93668e-10,-5.13721e-05,-0.0134342,0.76,
-2.72199e-10,-1.36635e-05,-0.0088627,0.77,
-1.34803e-10,-2.65084e-05,-0.00469034,0.78,
3.82068e-12,-6.8653e-05,-0.00149105,0.79,
1.2988e-10,-0.000107269,0.000745263,0.8,
2.40587e-10,-0.000121855,0.00248805,0.81,
3.40904e-10,-0.000126069,0.00412143,0.82,
4.3611e-10,-0.000131305,0.00584461,0.83,
5.28636e-10,-0.000124203,0.0078256,0.84,
6.16255e-10,-9.10336e-05,0.00998481,0.85,
6.89457e-10,-4.91634e-05,0.0118051,0.86,
7.37917e-10,-1.13798e-05,0.0128498,0.87,
7.54212e-10,6.89475e-06,0.0133509,0.88,
7.33532e-10,-2.69793e-05,0.0139299,0.89,
6.78442e-10,-0.000103108,0.0150281,0.9,
5.98106e-10,-0.000201002,0.0168865,0.91,
5.04615e-10,-0.000312857,0.0195934,0.92,
4.06765e-10,-0.000415952,0.0228381,0.93,
3.07894e-10,-0.000484269,0.0260554,0.94,
2.09696e-10,-0.000524318,0.0290036,0.95,
1.12234e-10,-0.000569647,0.0318668,0.96,
1.26004e-11,-0.000613527,0.0348006,0.97,
-9.18939e-11,-0.000680696,0.0378559,0.98,
-1.86344e-10,-0.000856613,0.0412843,0.99,
-2.40499e-10,-0.0011637,0.0452537,1,
-2.444e-10,-0.00155021,0.0493022,1.01,
-2.14537e-10,-0.00192715,0.0526836,1.02,
-1.64044e-10,-0.00221455,0.0551148,1.03,
-9.63432e-11,-0.0023755,0.0567445,1.04,
-2.08803e-11,-0.00241665,0.0577555,1.05,
5.63362e-11,-0.00238448,0.058439,1.06,
1.45933e-10,-0.00233198,0.0592489,1.07,
2.56848e-10,-0.0023072,0.0603191,1.08,
3.82753e-10,-0.00228949,0.0612337,1.09,
5.18529e-10,-0.00221795,0.0615726,1.1,
6.67136e-10,-0.00211541,0.0612914,1.11,
8.19365e-10,-0.00202735,0.0604693,1.12,
9.58918e-10,-0.00196243,0.0593175,1.13,
1.08387e-09,-0.00194284,0.0584828,1.14,
1.19561e-09,-0.00199812,0.058637,1.15,
1.28314e-09,-0.00210029,0.059706,1.16,
1.33079e-09,-0.00218207,0.0610284,1.17,
1.33837e-09,-0.00222517,0.0621605,1.18,
1.32086e-09,-0.00223654,0.0630633,1.19,
1.28725e-09,-0.00222667,0.0637631,1.2,
1.23989e-09,-0.00224789,0.0644121,1.21,
1.18557e-09,-0.00235907,0.0654451,1.22,
1.12949e-09,-0.00258089,0.0671026,1.23,
1.06408e-09,-0.00289201,0.0690404,1.24,
9.81642e-10,-0.00322767,0.0707464,1.25,
8.86681e-10,-0.00348986,0.0719184,1.26,
7.78509e-10,-0.00359874,0.0722934,1.27,
6.50411e-10,-0.00353312,0.0716967,1.28,
5.17922e-10,-0.00334326,0.0704389,1.29,
4.1601e-10,-0.00313733,0.0691467,1.3,
3.53146e-10,-0.00298107,0.0680467,1.31,
3.04992e-10,-0.00283663,0.0668398,1.32,
2.62561e-10,-0.0026569,0.0652618,1.33,
2.35037e-10,-0.00245146,0.0632385,1.34,
2.19109e-10,-0.00220699,0.0606111,1.35,
2.07083e-10,-0.00190489,0.0573357,1.36,
2.01992e-10,-0.00162245,0.0538574,1.37,
2.13147e-10,-0.00143025,0.0508221,1.38,
2.47239e-10,-0.0013038,0.0485442,1.39,
3.00761e-10,-0.00121363,0.0469695,1.4,
3.63321e-10,-0.00116002,0.0458645,1.41,
4.24064e-10,-0.00112052,0.0448012,1.42,
4.71482e-10,-0.00105608,0.043323,1.43,
5.01774e-10,-0.000972019,0.0414649,1.44,
5.1998e-10,-0.000891471,0.0398108,1.45,
5.26987e-10,-0.000835937,0.038818,1.46,
5.21903e-10,-0.000837132,0.038424,1.47,
5.09516e-10,-0.000878977,0.0383346,1.48,
4.9752e-10,-0.000927559,0.0382072,1.49,
4.8482e-10,-0.000967399,0.0375529,1.5,
4.60254e-10,-0.000959306,0.0359434,1.51,
4.22207e-10,-0.000877769,0.0334399,1.52,
3.77273e-10,-0.000761345,0.0305557,1.53,
3.25084e-10,-0.000661001,0.0277338,1.54,
2.62002e-10,-0.000571713,0.025071,1.55,
1.86802e-10,-0.000470417,0.0224391,1.56,
1.01937e-10,-0.000340122,0.0195353,1.57,
1.78858e-11,-0.000167634,0.0159662,1.58,
-4.75746e-11,-3.7397e-06,0.0116293,1.59,
-8.11314e-11,8.61654e-05,0.00691038,1.6,
-8.36827e-11,0.000102513,0.00234706,1.61,
-7.01018e-11,6.0177e-05,-0.00174008,1.62,
-5.71157e-11,-4.39686e-05,-0.00520721,1.63,
-5.29483e-11,-0.000168938,-0.00796931,1.64,
-6.16347e-11,-0.000250207,-0.0101866,1.65,
-7.89135e-11,-0.000302327,-0.0123365,1.66,
-9.08043e-11,-0.000355191,-0.0147673,1.67,
-8.67203e-11,-0.000376342,-0.0173207,1.68,
-6.18555e-11,-0.000342742,-0.019562,1.69,
-2.03814e-11,-0.000268947,-0.0211706,1.7,
2.39345e-11,-0.000185397,-0.0220567,1.71,
6.11012e-11,-0.000135303,-0.0223936,1.72,
8.87374e-11,-0.000154851,-0.0226676,1.73,
1.08345e-10,-0.000236573,-0.0234855,1.74,
1.20884e-10,-0.000358012,-0.0251272,1.75,
1.2635e-10,-0.000510822,-0.0273975,1.76,
1.34816e-10,-0.000646474,-0.0299498,1.77,
1.58992e-10,-0.000719889,-0.0324901,1.78,
1.93539e-10,-0.000751611,-0.0347563,1.79,
2.25324e-10,-0.00076284,-0.0367458,1.8,
2.51472e-10,-0.000770771,-0.0389403,1.81,
2.79539e-10,-0.000841012,-0.0419127,1.82,
3.18457e-10,-0.00103799,-0.0456895,1.83,
3.64991e-10,-0.00135092,-0.049735,1.84,
4.14824e-10,-0.00173045,-0.0534895,1.85,
4.74147e-10,-0.00211221,-0.0566287,1.86,
5.41534e-10,-0.00240287,-0.0589634,1.87,
6.1063e-10,-0.00257482,-0.0605578,1.88,
6.85716e-10,-0.00268531,-0.0618299,1.89,
7.69314e-10,-0.00276503,-0.0631517,1.9,
8.51097e-10,-0.00281481,-0.064501,1.91,
9.19983e-10,-0.00284548,-0.0656648,1.92,
9.75124e-10,-0.00283739,-0.0664561,1.93,
1.01591e-09,-0.00274749,-0.0665974,1.94,
1.03568e-09,-0.00258141,-0.0658313,1.95,
1.04e-09,-0.0023919,-0.0643982,1.96,
1.04745e-09,-0.00224653,-0.0630182,1.97,
1.06076e-09,-0.00219561,-0.0621865,1.98,
1.06673e-09,-0.00221082,-0.0618891,1.99,
1.05923e-09,-0.00222834,-0.062012,2,


==> validation_data/NonlinearLoad/pointData-IGA-vertex.csv <==
point0-x,point0-y,point0-z,time,
-1.44433e-24,-1.06079e-08,-0.000418748,0.01,
-1.12477e-15,-2.21123e-07,-0.00170187,0.02,
-1.66753e-14,-1.7865e-06,-0.00334567,0.03,
-9.9859e-14,-8.61416e-06,-0.00464871,0.04,
-3.46448e-13,-3.05643e-05,-0.00562678,0.05,
-1.06611e-12,-7.23247e-05,-0.00687296,0.06,
-3.03387e-12,-0.000117856,-0.00895404,0.07,
-6.28259e-12,-0.000154281,-0.0119309,0.08,
-8.48912e-12,-0.000191175,-0.0155971,0.09,
-6.72517e-12,-0.000247612,-0.0196633,0.1,
1.15911e-13,-0.000328985,-0.023618,0.11,
1.20098e-11,-0.000406435,-0.0270128,0.12,
3.11885e-11,-0.000471965,-0.0300039,0.13,
6.61739e-11,-0.000571957,-0.0331159,0.14,
1.27306e-10,-0.000747707,-0.0365573,0.15,
2.20255e-10,-0.00100352,-0.0402152,0.16,
3.50835e-10,-0.0013171,-0.0439722,0.17,
5.20041e-10,-0.00164856,-0.0475063,0.18,
7.06562e-10,-0.00190898,-0.0501693,0.19,
8.76727e-10,-0.00201115,-0.0515926,0.2,
1.02116e-09,-0.00197774,-0.0521665,0.21,
1.1612e-09,-0.00188921,-0.0525734,0.22,
1.31529e-09,-0.00180856,-0.0531524,0.23,
1.48779e-09,-0.00176336,-0.0539495,0.24,
1.67811e-09,-0.00174166,-0.054888,0.25,
1.86086e-09,-0.00172054,-0.0556344,0.26,
1.98803e-09,-0.00169044,-0.0557982,0.27,
2.04343e-09,-0.00167326,-0.0554479,0.28,
2.05333e-09,-0.00168289,-0.0550626,0.29,
2.03742e-09,-0.00171864,-0.0550295,0.3,
2.00328e-09,-0.00179492,-0.055544,0.31,
1.97812e-09,-0.00190782,-0.0568079,0.32,
1.98497e-09,-0.00203622,-0.0588202,0.33,
1.99768e-09,-0.00215233,-0.0610789,0.34,
1.97159e-09,-0.00224063,-0.0629755,0.35,
1.90058e-09,-0.00231528,-0.0644017,0.36,
1.804e-09,-0.00240053,-0.0656428,0.37,
1.69082e-09,-0.00253396,-0.0669325,0.38,
1.56641e-09,-0.00275351,-0.06841,0.39,
1.4424e-09,-0.00307564,-0.0701625,0.4,
1.32814e-09,-0.00344565,-0.0719972,0.41,
1.22957e-09,-0.00373335,-0.0733908,0.42,
1.15733e-09,-0.0038412,-0.0738791,0.43,
1.12621e-09,-0.00375307,-0.0733765,0.44,
1.13944e-09,-0.00350756,-0.072072,0.45,
1.18611e-09,-0.00318115,-0.0703067,0.46,
1.25553e-09,-0.00288333,-0.0685802,0.47,
1.33771e-09,-0.00268702,-0.0672453,0.48,
1.41432e-09,-0.00255637,-0.0660857,0.49,
1.46482e-09,-0.00241718,-0.0645101,0.5,
1.48656e-09,-0.00223557,-0.0622023,0.51,
1.49642e-09,-0.00202965,-0.0593716,0.52,
1.51059e-09,-0.00183979,-0.0564628,0.53,
1.53405e-09,-0.00168297,-0.0538987,0.54,
1.56667e-09,-0.00155822,-0.0520496,0.55,
1.60081e-09,-0.00146953,-0.0510715,0.56,
1.61031e-09,-0.00142132,-0.0506777,0.57,
1.56411e-09,-0.00138546,-0.0503342,0.58,
1.45408e-09,-0.00133734,-0.049697,0.59,
1.29768e-09,-0.00129366,-0.0487341,0.6,
1.1236e-09,-0.00126062,-0.0476095,0.61,
9.67945e-10,-0.00124878,-0.0466274,0.62,
8.67287e-10,-0.00128998,-0.0460977,0.63,
8.26911e-10,-0.00138198,-0.0459951,0.64,
8.07032e-10,-0.00147129,-0.0458253,0.65,
7.62535e-10,-0.00150194,-0.0450322,0.66,
6.81698e-10,-0.00144776,-0.0434229,0.67,
5.73755e-10,-0.00129195,-0.0410438,0.68,
4.47359e-10,-0.00106533,-0.0379711,0.69,
3.22818e-10,-0.000842788,-0.0344786,0.7,
2.34916e-10,-0.000659723,-0.0310585,0.71,
2.04416e-10,-0.000512895,-0.0279732,0.72,
2.24284e-10,-0.000386878,-0.0249812,0.73,
2.74062e-10,-0.000264579,-0.0216584,0.74,
3.36366e-10,-0.000144289,-0.0177963,0.75,
3.98516e-10,-5.13887e-05,-0.0134354,0.76,
4.51716e-10,-1.36728e-05,-0.00886382,0.77,
4.91495e-10,-2.65109e-05,-0.00469147,0.78,
5.09743e-10,-6.86505e-05,-0.00149219,0.79,
5.00256e-10,-0.000107263,0.000744112,0.8,
4.72715e-10,-0.000121847,0.0024869,0.81,
4.45802e-10,-0.000126059,0.00412027,0.82,
4.32456e-10,-0.000131293,0.00584344,0.83,
4.36576e-10,-0.000124189,0.00782443,0.84,
4.49467e-10,-9.10171e-05,0.00998364,0.85,
4.38642e-10,-4.91454e-05,0.0118039,0.86,
3.63009e-10,-1.13621e-05,0.0128487,0.87,
2.15796e-10,6.91089e-06,0.0133498,0.88,
3.1753e-11,-2.69646e-05,0.0139288,0.89,
-1.47191e-10,-0.000103093,0.015027,0.9,
-2.87558e-10,-0.000200986,0.0168854,0.91,
-3.65671e-10,-0.000312837,0.0195923,0.92,
-3.84322e-10,-0.000415927,0.0228371,0.93,
-3.68169e-10,-0.00048424,0.0260544,0.94,
-3.39232e-10,-0.000524287,0.0290027,0.95,
-3.14383e-10,-0.000569613,0.0318659,0.96,
-3.09082e-10,-0.000613491,0.0347997,0.97,
-3.22656e-10,-0.000680659,0.0378551,0.98,
-3.29114e-10,-0.000856574,0.0412835,0.99,
-2.99255e-10,-0.00116366,0.0452529,1,
-2.18277e-10,-0.00155017,0.0493014,1.01,
-7.60771e-11,-0.0019271,0.0526829,1.02,
1.32338e-10,-0.0022145,0.0551141,1.03,
3.92552e-10,-0.00237546,0.0567439,1.04,
6.73621e-10,-0.00241661,0.0577549,1.05,
9.47307e-10,-0.00238444,0.0584384,1.06,
1.20357e-09,-0.00233194,0.0592484,1.07,
1.44503e-09,-0.00230716,0.0603186,1.08,
1.66847e-09,-0.00228946,0.0612333,1.09,
1.86909e-09,-0.00221792,0.0615722,1.1,
2.05216e-09,-0.00211538,0.0612911,1.11,
2.21307e-09,-0.00202732,0.060469,1.12,
2.33132e-09,-0.00196241,0.0593172,1.13,
2.41226e-09,-0.00194283,0.0584826,1.14,
2.48995e-09,-0.00199812,0.0586369,1.15,
2.56004e-09,-0.00210029,0.0597059,1.16,
2.56756e-09,-0.00218207,0.0610284,1.17,
2.48606e-09,-0.00222517,0.0621606,1.18,
2.34383e-09,-0.00223655,0.0630635,1.19,
2.17139e-09,-0.00222669,0.0637634,1.2,
1.99524e-09,-0.00224791,0.0644124,1.21,
1.86125e-09,-0.00235909,0.0654455,1.22,
1.79666e-09,-0.00258092,0.067103,1.23,
1.77284e-09,-0.00289205,0.0690409,1.24,
1.74583e-09,-0.00322772,0.0707469,1.25,
1.69386e-09,-0.00348992,0.071919,1.26,
1.6043e-09,-0.0035988,0.0722941,1.27,
1.48254e-09,-0.00353319,0.0716975,1.28,
1.37459e-09,-0.00334333,0.0704396,1.29,
1.33347e-09,-0.0031374,0.0691475,1.3,
1.3673e-09,-0.00298114,0.0680475,1.31,
1.45042e-09,-0.00283671,0.0668407,1.32,
1.56296e-09,-0.00265697,0.0652627,1.33,
1.68694e-09,-0.00245153,0.0632395,1.34,
1.7925e-09,-0.00220707,0.0606121,1.35,
1.86045e-09,-0.00190496,0.0573368,1.36,
1.89976e-09,-0.00162252,0.0538586,1.37,
1.92309e-09,-0.00143032,0.0508233,1.38,
1.92585e-09,-0.00130388,0.0485455,1.39,
1.90255e-09,-0.0012137,0.0469709,1.4,
1.85479e-09,-0.0011601,0.0458659,1.41,
1.77622e-09,-0.0011206,0.0448027,1.42,
1.65145e-09,-0.00105615,0.0433246,1.43,
1.47428e-09,-0.000972092,0.0414665,1.44,
1.25793e-09,-0.000891545,0.0398125,1.45,
1.01585e-09,-0.000836013,0.0388197,1.46,
7.49807e-10,-0.000837213,0.0384257,1.47,
4.66016e-10,-0.000879063,0.0383364,1.48,
1.8355e-10,-0.000927651,0.038209,1.49,
-7.81711e-11,-0.000967492,0.0375547,1.5,
-3.11975e-10,-0.000959397,0.0359452,1.51,
-5.15426e-10,-0.000877854,0.0334418,1.52,
-6.78597e-10,-0.000761422,0.0305576,1.53,
-7.93184e-10,-0.00066107,0.0277357,1.54,
-8.65801e-10,-0.000571775,0.025073,1.55,
-9.08724e-10,-0.000470472,0.0224411,1.56,
-9.28705e-10,-0.000340169,0.0195372,1.57,
-9.2833e-10,-0.000167673,0.0159681,1.58,
-9.01256e-10,-3.76705e-06,0.0116312,1.59,
-8.30429e-10,8.61505e-05,0.00691232,1.6,
-7.03492e-10,0.00010251,0.00234901,1.61,
-5.23632e-10,6.01852e-05,-0.00173812,1.62,
-3.04475e-10,-4.39514e-05,-0.00520524,1.63,
-6.63394e-11,-0.000168914,-0.00796734,1.64,
1.66711e-10,-0.000250177,-0.0101847,1.65,
3.80367e-10,-0.000302291,-0.0123346,1.66,
5.78788e-10,-0.000355149,-0.0147653,1.67,
7.72073e-10,-0.000376292,-0.0173187,1.68,
9.5739e-10,-0.000342687,-0.0195601,1.69,
1.11708e-09,-0.00026889,-0.0211686,1.7,
1.22859e-09,-0.000185342,-0.0220548,1.71,
1.27151e-09,-0.000135252,-0.0223917,1.72,
1.24112e-09,-0.000154805,-0.0226657,1.73,
1.16062e-09,-0.000236529,-0.0234836,1.74,
1.06369e-09,-0.000357966,-0.0251254,1.75,
9.6707e-10,-0.000510773,-0.0273958,1.76,
8.69383e-10,-0.00064642,-0.0299481,1.77,
7.60155e-10,-0.000719831,-0.0324885,1.78,
6.22101e-10,-0.000751551,-0.0347547,1.79,
4.50662e-10,-0.000762777,-0.0367443,1.8,
2.77212e-10,-0.000770707,-0.0389389,1.81,
1.45736e-10,-0.000840946,-0.0419114,1.82,
6.68853e-11,-0.00103792,-0.0456882,1.83,
2.2223e-11,-0.00135085,-0.0497338,1.84,
1.0041e-12,-0.00173038,-0.0534884,1.85,
4.76417e-12,-0.00211214,-0.0566276,1.86,
3.52559e-11,-0.0024028,-0.0589624,1.87,
1.02142e-10,-0.00257475,-0.0605569,1.88,
2.2119e-10,-0.00268524,-0.061829,1.89,
3.91192e-10,-0.00276496,-0.0631509,1.9,
5.95416e-10,-0.00281475,-0.0645002,1.91,
8.27655e-10,-0.00284542,-0.0656641,1.92,
1.08966e-09,-0.00283734,-0.0664555,1.93,
1.36704e-09,-0.00274745,-0.0665969,1.94,
1.63847e-09,-0.00258136,-0.0658308,1.95,
1.90107e-09,-0.00239187,-0.0643978,1.96,
2.16524e-09,-0.00224651,-0.0630179,1.97,
2.42377e-09,-0.0021956,-0.0621864,1.98,
2.64383e-09,-0.00221081,-0.061889,1.99,
2.80242e-09,-0.00222834,-0.062012,2,


==> validation_data/NonlinearLoad/pointData-vertex-vertex.csv <==
point0-x,point0-y,point0-z,time,
-3.00176e-24,-1.06079e-08,-0.000418748,0.01,
2.72735e-15,-2.21123e-07,-0.00170187,0.02,
4.47604e-14,-1.7865e-06,-0.00334566,0.03,
2.0149e-13,-8.61415e-06,-0.00464871,0.04,
6.72537e-13,-3.05643e-05,-0.00562677,0.05,
3.08618e-12,-7.23246e-05,-0.00687295,0.06,
1.06735e-11,-0.000117856,-0.00895402,0.07,
2.21411e-11,-0.000154281,-0.0119308,0.08,
2.81743e-11,-0.000191174,-0.015597,0.09,
1.98786e-11,-0.000247611,-0.0196632,0.1,
-1.75333e-12,-0.000328983,-0.0236178,0.11,
-2.41044e-11,-0.000406431,-0.0270127,0.12,
-3.81579e-11,-0.000471959,-0.0300036,0.13,
-5.29338e-11,-0.000571948,-0.0331156,0.14,
-7.15193e-11,-0.000747694,-0.0365569,0.15,
-7.89671e-11,-0.0010035,-0.0402147,0.16,
-6.73753e-11,-0.00131707,-0.0439717,0.17,
-3.27413e-11,-0.00164853,-0.0475056,0.18,
3.10466e-11,-0.00190893,-0.0501685,0.19,
1.13167e-10,-0.00201109,-0.0515916,0.2,
1.94028e-10,-0.00197766,-0.0521654,0.21,
2.69591e-10,-0.00188913,-0.0525721,0.22,
3.47815e-10,-0.00180846,-0.0531509,0.23,
4.39564e-10,-0.00176325,-0.0539478,0.24,
5.61004e-10,-0.00174153,-0.0548861,0.25,
7.04546e-10,-0.0017204,-0.0556322,0.26,
8.19051e-10,-0.00169029,-0.0557958,0.27,
8.65532e-10,-0.00167309,-0.0554453,0.28,
8.58516e-10,-0.00168272,-0.0550598,0.29,
8.28205e-10,-0.00171845,-0.0550264,0.3,
7.97882e-10,-0.00179471,-0.0555406,0.31,
8.08901e-10,-0.00190759,-0.0568042,0.32,
8.87124e-10,-0.00203596,-0.0588162,0.33,
9.92812e-10,-0.00215203,-0.0610747,0.34,
1.07692e-09,-0.0022403,-0.0629709,0.35,
1.12942e-09,-0.00231491,-0.0643967,0.36,
1.1445e-09,-0.00240012,-0.0656374,0.37,
1.10665e-09,-0.00253351,-0.0669267,0.38,
1.00008e-09,-0.00275301,-0.0684038,0.39,
8.18543e-10,-0.00307508,-0.0701559,0.4,
5.87578e-10,-0.00344503,-0.0719901,0.41,
3.61707e-10,-0.00373266,-0.0733833,0.42,
1.89496e-10,-0.00384046,-0.0738711,0.43,
9.1955e-11,-0.00375229,-0.073368,0.44,
6.83594e-11,-0.00350674,-0.072063,0.45,
9.23967e-11,-0.00318031,-0.0702971,0.46,
1.08767e-10,-0.00288247,-0.0685701,0.47,
6.7462e-11,-0.00268614,-0.0672347,0.48,
-3.4701e-11,-0.00255547,-0.0660745,0.49,
-1.57744e-10,-0.00241627,-0.0644985,0.5,
-2.64317e-10,-0.00223467,-0.0621901,0.51,
-3.47131e-10,-0.00202878,-0.0593589,0.52,
-4.12369e-10,-0.00183895,-0.0564496,0.53,
-4.46032e-10,-0.00168215,-0.0538851,0.54,
-4.16767e-10,-0.00155741,-0.0520355,0.55,
-3.22866e-10,-0.0014687,-0.0510569,0.56,
-2.06997e-10,-0.00142047,-0.0506626,0.57,
-1.20001e-10,-0.00138456,-0.0503187,0.58,
-7.61244e-11,-0.00133642,-0.0496809,0.59,
-4.90491e-11,-0.00129273,-0.0487177,0.6,
-8.84929e-12,-0.00125968,-0.0475925,0.61,
6.77304e-11,-0.00124782,-0.04661,0.62,
2.07213e-10,-0.00128899,-0.0460798,0.63,
4.17392e-10,-0.00138095,-0.0459767,0.64,
6.63368e-10,-0.00147021,-0.0458065,0.65,
8.94762e-10,-0.00150083,-0.0450129,0.66,
1.07991e-09,-0.00144665,-0.0434031,0.67,
1.20325e-09,-0.00129087,-0.0410236,0.68,
1.2638e-09,-0.00106431,-0.0379504,0.69,
1.27946e-09,-0.000841848,-0.0344575,0.7,
1.28132e-09,-0.000658866,-0.0310371,0.71,
1.29498e-09,-0.000512114,-0.0279514,0.72,
1.32149e-09,-0.000386176,-0.0249591,0.73,
1.34484e-09,-0.000263977,-0.021636,0.74,
1.3454e-09,-0.000143815,-0.0177737,0.75,
1.30516e-09,-5.10652e-05,-0.0134126,0.76,
1.20741e-09,-1.35079e-05,-0.0088409,0.77,
1.04089e-09,-2.64856e-05,-0.00466845,0.78,
8.18815e-10,-6.87212e-05,-0.00146911,0.79,
5.70283e-10,-0.000107385,0.000767218,0.8,
3.20227e-10,-0.000121997,0.00250999,0.81,
8.74003e-11,-0.000126233,0.00414332,0.82,
-1.20983e-10,-0.000131498,0.00586642,0.83,
-2.97508e-10,-0.000124436,0.00784732,0.84,
-4.31803e-10,-9.13148e-05,0.0100064,0.85,
-5.51981e-10,-4.94814e-05,0.0118266,0.86,
-7.19438e-10,-1.17058e-05,0.0128711,0.87,
-9.49741e-10,6.58262e-06,0.0133721,0.88,
-1.19128e-09,-2.72776e-05,0.0139508,0.89,
-1.38046e-09,-0.000103408,0.0150488,0.9,
-1.47518e-09,-0.000201332,0.016907,0.91,
-1.4581e-09,-0.000313247,0.0196136,0.92,
-1.33959e-09,-0.000416421,0.0228581,0.93,
-1.15097e-09,-0.000484817,0.026075,0.94,
-9.23333e-10,-0.000524933,0.0290228,0.95,
-6.90397e-10,-0.000570322,0.0318856,0.96,
-4.94928e-10,-0.000614261,0.0348189,0.97,
-3.52256e-10,-0.00068149,0.0378736,0.98,
-2.46668e-10,-0.000857476,0.0413014,0.99,
-1.68487e-10,-0.00116464,0.0452701,1,
-9.29479e-11,-0.00155121,0.0493179,1.01,
3.72619e-11,-0.00192818,0.0526985,1.02,
2.46622e-10,-0.00221556,0.0551288,1.03,
5.01837e-10,-0.00237647,0.0567577,1.04,
7.60002e-10,-0.00241754,0.0577677,1.05,
9.76757e-10,-0.00238529,0.0584503,1.06,
1.10873e-09,-0.00233272,0.0592592,1.07,
1.14631e-09,-0.00230787,0.0603284,1.08,
1.12061e-09,-0.00229009,0.061242,1.09,
1.08166e-09,-0.00221848,0.0615799,1.1,
1.062e-09,-0.00211586,0.0612977,1.11,
1.04807e-09,-0.00202771,0.0604745,1.12,
9.90867e-10,-0.00196272,0.0593216,1.13,
8.73023e-10,-0.00194305,0.0584859,1.14,
7.48488e-10,-0.00199827,0.0586391,1.15,
6.49449e-10,-0.00210037,0.059707,1.16,
5.24204e-10,-0.00218207,0.0610283,1.17,
3.4373e-10,-0.00222508,0.0621593,1.18,
1.5996e-10,-0.00223637,0.0630609,1.19,
2.28721e-11,-0.00222642,0.0637596,1.2,
-5.14264e-11,-0.00224755,0.0644074,1.21,
-5.22179e-11,-0.00235863,0.0654392,1.22,
1.28951e-11,-0.00258034,0.0670953,1.23,
1.1689e-10,-0.00289133,0.0690319,1.24,
2.31245e-10,-0.00322684,0.0707365,1.25,
3.26971e-10,-0.00348889,0.0719072,1.26,
3.90242e-10,-0.00359762,0.0722808,1.27,
4.42636e-10,-0.00353187,0.0716827,1.28,
5.28726e-10,-0.0033419,0.0704234,1.29,
6.69302e-10,-0.00313586,0.0691298,1.3,
8.50962e-10,-0.0029795,0.0680283,1.31,
1.06159e-09,-0.00283496,0.0668201,1.32,
1.28904e-09,-0.00265516,0.0652407,1.33,
1.50433e-09,-0.00244969,0.0632161,1.34,
1.67576e-09,-0.00220524,0.0605874,1.35,
1.78352e-09,-0.00190319,0.0573107,1.36,
1.81589e-09,-0.00162082,0.0538313,1.37,
1.77367e-09,-0.00142869,0.0507948,1.38,
1.6729e-09,-0.00130228,0.0485158,1.39,
1.54174e-09,-0.0012121,0.0469401,1.4,
1.41189e-09,-0.00115846,0.045834,1.41,
1.27463e-09,-0.00111894,0.0447698,1.42,
1.09312e-09,-0.00105449,0.0432906,1.43,
8.62356e-10,-0.000970458,0.0414316,1.44,
5.91927e-10,-0.000889927,0.0397766,1.45,
2.80713e-10,-0.000834375,0.0387828,1.46,
-7.62829e-11,-0.000835514,0.0383879,1.47,
-4.65157e-10,-0.000877276,0.0382977,1.48,
-8.25497e-10,-0.000925773,0.0381693,1.49,
-1.09592e-09,-0.000965561,0.0375142,1.5,
-1.26958e-09,-0.00095748,0.0359039,1.51,
-1.37803e-09,-0.000876017,0.0333996,1.52,
-1.44279e-09,-0.000759701,0.0305146,1.53,
-1.45818e-09,-0.000659469,0.027692,1.54,
-1.42721e-09,-0.000570287,0.0250286,1.55,
-1.37164e-09,-0.000469102,0.0223961,1.56,
-1.29828e-09,-0.000338952,0.0194917,1.57,
-1.19504e-09,-0.000166677,0.0159222,1.58,
-1.0547e-09,-3.07201e-06,0.011585,1.59,
-8.77522e-10,8.65004e-05,0.00686578,1.6,
-6.65236e-10,0.000102524,0.00230233,1.61,
-4.16826e-10,5.99101e-05,-0.00178483,1.62,
-1.2688e-10,-4.44447e-05,-0.00525189,1.63,
1.91543e-10,-0.000169552,-0.00801382,1.64,
4.98885e-10,-0.000250912,-0.0102309,1.65,
7.62718e-10,-0.000303115,-0.0123805,1.66,
9.8026e-10,-0.000356081,-0.0148109,1.67,
1.16512e-09,-0.000377344,-0.0173639,1.68,
1.32734e-09,-0.000343835,-0.0196047,1.69,
1.46047e-09,-0.000270082,-0.0212127,1.7,
1.54555e-09,-0.000186521,-0.0220983,1.71,
1.5582e-09,-0.000136379,-0.0224347,1.72,
1.47418e-09,-0.000155876,-0.0227081,1.73,
1.3074e-09,-0.000237583,-0.0235252,1.74,
1.10949e-09,-0.000359061,-0.0251662,1.75,
9.09315e-10,-0.000511952,-0.0274359,1.76,
7.02734e-10,-0.000647697,-0.0299874,1.77,
4.78007e-10,-0.000721196,-0.0325269,1.78,
2.32194e-10,-0.00075298,-0.0347921,1.79,
-1.7344e-11,-0.000764249,-0.0367806,1.8,
-2.46529e-10,-0.000772234,-0.038974,1.81,
-4.41108e-10,-0.000842571,-0.0419453,1.82,
-6.10973e-10,-0.00103968,-0.0457208,1.83,
-7.74372e-10,-0.00135275,-0.049765,1.84,
-9.21657e-10,-0.00173238,-0.053518,1.85,
-1.04075e-09,-0.00211418,-0.0566555,1.86,
-1.12414e-09,-0.0024048,-0.0589885,1.87,
-1.14039e-09,-0.00257665,-0.0605813,1.88,
-1.07852e-09,-0.00268701,-0.0618515,1.89,
-9.74248e-10,-0.00276659,-0.0631714,1.9,
-8.57244e-10,-0.00281623,-0.0645188,1.91,
-7.22373e-10,-0.00284675,-0.0656807,1.92,
-5.44268e-10,-0.0028385,-0.0664701,1.93,
-3.04876e-10,-0.00274843,-0.0666094,1.94,
-1.21465e-11,-0.00258217,-0.0658412,1.95,
3.12935e-10,-0.00239249,-0.0644062,1.96,
6.46151e-10,-0.00224697,-0.0630243,1.97,
9.55451e-10,-0.0021959,-0.0621906,1.98,
1.20838e-09,-0.00221097,-0.0618912,1.99,
1.39017e-09,-0.00222836,-0.0620122,2,

